Coherent coupling and non-destructive measurement of trapped-ion mechanical oscillators

Precise quantum control and measurement of several harmonic oscillators, such as the modes of the electromagnetic field in a cavity or of mechanical motion, are key for their use as quantum platforms. The motional modes of trapped ions can be individually controlled and have good coherence properties. However, achieving high-fidelity two-mode operations and nondestructive measurements of the motional state has been challenging. Here we demonstrate the coherent exchange of single motional quanta between spectrally separated harmonic motional modes of a trapped-ion crystal. The timing, strength, and phase of the coupling are controlled through an oscillating electric potential with suitable spatial variation. Coupling rates that are much larger than decoherence rates enable demonstrations of high fidelity quantum state transfer and beamsplitter operations, entanglement of motional modes, and Hong-Ou-Mandel-type interference. Additionally, we use the motional coupling to enable repeated non-destructive projective measurement of a trapped-ion motional state. Our work enhances the suitability of trapped-ion motion for continuous-variable quantum computing and error correction and may provide opportunities to improve the performance of motional cooling and motion-mediated entangling interactions.

==> fig/source_data/Fig10.txt <==
############# Data for Fig 10a #################
swap pulse number M = [0.0, 1.0, 2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0]
p(00)= [0.08634538152610441, 0.06746031746031746, 0.07874015748031496, 0.09274193548387097, 0.10150375939849625, 0.1021194605009634, 0.12627291242362526, 0.11346153846153847, 0.18323586744639378, 0.11046511627906978, 0.16767676767676767]
errorbar for p(00)= [0.01256103949641238, 0.011216900019922675, 0.012044927984864846, 0.012972345114633398, 0.013505609666095673, 0.013541866657736337, 0.0148544985786583, 0.014183653813561533, 0.01730089502468363, 0.014018742765634968, 0.01670696078035972]
p(01)= [0.0, 0.8134920634920636, 0.0059055118110236185, 0.7338709677419355, 0.0018796992481202996, 0.6685934489402698, 0.012219959266802435, 0.6346153846153847, 0.017543859649122796, 0.6414728682170543, 0.01818181818181817]
errorbar for p(01)= [0.0, 0.017419685767974574, 0.003426554170379765, 0.019763824045333462, 0.0019370936884192853, 0.021051187566236, 0.004913376000739232, 0.02153502719872218, 0.005871298431818072, 0.021446931135173628, 0.005975155172783629]
p(10)= [0.821285140562249, 0.00793650793650793, 0.75, 0.006048387096774189, 0.6823308270676692, 0.023121387283236986, 0.6028513238289205, 0.0076923076923076875, 0.5458089668615984, 0.011627906976744179, 0.5191919191919192]
errorbar for p(10)= [0.01713335101221567, 0.003968253968253967, 0.019364916731037084, 0.003467507493950594, 0.020820925507806787, 0.006721129180924222, 0.02188248638462451, 0.003907207722830859, 0.022266635963031012, 0.004794308866997278, 0.02234420149558855]
p(02)= [0.0, 0.057539682539682536, 0.0019685039370078727, 0.0907258064516129, 0.0018796992481202996, 0.0905587668593449, 0.002036659877800406, 0.11923076923076924, 0.0019493177387914218, 0.09689922480620156, 0.008080808080808076]
errorbar for p(02)= [0.0, 0.010414304342865643, 0.001982235570893559, 0.012844814867900385, 0.0019370936884192853, 0.01283416351806846, 0.0020161904147885257, 0.01449239751727838, 0.001972570860144018, 0.013229494702229467, 0.004003875278169694]
p(11)= [0.014056224899598383, 0.03373015873015872, 0.03149606299212598, 0.04838709677419354, 0.05075187969924812, 0.0558766859344894, 0.05906313645621181, 0.05961538461538461, 0.050682261208576995, 0.07170542635658915, 0.05454545454545454]
errorbar for p(11)= [0.0052647217288609455, 0.008073714773534796, 0.007810769617409287, 0.009596435342350655, 0.009815918337704442, 0.01027175563411317, 0.01054273990651071, 0.010588804515387407, 0.00980954327248344, 0.011538089806168864, 0.010155810940922867]
p(20)= [0.07028112449799197, 0.005952380952380949, 0.10826771653543309, 0.010080645161290315, 0.12406015037593984, 0.009633911368015408, 0.1690427698574338, 0.023076923076923068, 0.152046783625731, 0.01744186046511627, 0.18383838383838386]
errorbar for p(20)= [0.011431682993968099, 0.003440043637333306, 0.013895741656467005, 0.004467443509306519, 0.014742403431234612, 0.004368317552506601, 0.01676110448725623, 0.006714816259321597, 0.016057930079235064, 0.005854509709383303, 0.01732292310587765]
p(12)= [0.0020080321285140547, 0.003968253968253965, 0.0059055118110236185, 0.008064516129032253, 0.0056390977443608985, 0.013487475915221571, 0.008146639511201623, 0.01153846153846153, 0.015594541910331374, 0.025193798449612396, 0.006060606060606057]
errorbar for p(12)= [0.0020019989687734157, 0.0028115856482410074, 0.003426554170379765, 0.003999869925044271, 0.003348820186570322, 0.005158597466106051, 0.004020017854655909, 0.004776049715777041, 0.005541002106647911, 0.007008433629462821, 0.00347098692443063]
p(21)= [0.006024096385542164, 0.0019841269841269827, 0.011811023622047237, 0.002016129032258063, 0.0206766917293233, 0.023121387283236986, 0.018329938900203655, 0.02499999999999999, 0.027290448343079914, 0.01744186046511627, 0.030303030303030297]
errorbar for p(21)= [0.003460579907553028, 0.0019900704631936237, 0.00483146423831258, 0.0020060230586827006, 0.006363830002200536, 0.006721129180924222, 0.00599899195534024, 0.006982120021884469, 0.0072863817869109225, 0.005854509709383303, 0.007666127661014253]
p(22)= [0.0, 0.00793650793650793, 0.0059055118110236185, 0.008064516129032253, 0.011278195488721797, 0.013487475915221571, 0.002036659877800406, 0.005769230769230765, 0.005847953216374265, 0.007751937984496119, 0.012121212121212114]
errorbar for p(22)= [0.0, 0.003968253968253967, 0.003426554170379765, 0.003999869925044271, 0.0047224988714111875, 0.005158597466106051, 0.0020161904147885257, 0.0033870183777364206, 0.00340991338879842, 0.003922204849821244, 0.0048937283001663865]


############# Data for Fig 10b #################   
swap pulse number M = [0.0, 1.0, 2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0]
p(00)= [0.08016032064128256, 0.08216432865731463, 0.09430255402750491, 0.1226215644820296, 0.1324110671936759, 0.15113871635610765, 0.1502057613168724, 0.15605749486652976, 0.19161676646706588, 0.19795918367346937, 0.22504892367906068]
errorbar for p(00)= [0.012143693312659814, 0.012281152368862413, 0.013069780589695792, 0.014668709309684275, 0.015157729149071621, 0.016018477129511138, 0.015977733918431058, 0.016229821512420448, 0.017601123900238408, 0.017819727566537207, 0.01867629008288086]
p(01)= [0.004008016032064125, 0.0, 0.0058939096267190535, 0.006342494714587733, 0.0, 0.0020703933747411992, 0.008230452674897113, 0.006160164271047223, 0.009980039920159674, 0.010204081632653053, 0.003913894324853226]
errorbar for p(01)= [0.002825580237597525, 0.0, 0.0034232065248918655, 0.0035502866012149387, 0.0, 0.0020327847136453123, 0.0040404733197147566, 0.003499204665977952, 0.0044453208485668826, 0.004494431743988823, 0.0027923380010547103]
p(10)= [0.7975951903807615, 0.779559118236473, 0.7053045186640472, 0.708245243128964, 0.6778656126482214, 0.650103519668737, 0.6810699588477366, 0.6262833675564682, 0.5848303393213573, 0.5714285714285714, 0.5362035225048923]
errorbar for p(10)= [0.017968700713309145, 0.018538969734634432, 0.020388725051661467, 0.020328990073988362, 0.020898029755805826, 0.02132927253251067, 0.020842920620818904, 0.021635734842089277, 0.022036506689156674, 0.022131333406899524, 0.02230198668093216]
p(02)= [0.0, 0.0, 0.001964636542239684, 0.004228329809725155, 0.0, 0.0020703933747411992, 0.0020576131687242783, 0.0020533880903490743, 0.0019960079840319347, 0.0020408163265306107, 0.001956947162426613]
errorbar for p(02)= [0.0, 0.0, 0.0019802912641813985, 0.0029018790590737394, 0.0, 0.0020327847136453123, 0.002026513950986852, 0.0020244365575139605, 0.0019960079840319355, 0.0020182425004205895, 0.0019764197531041243]
p(11)= [0.03006012024048095, 0.02404809619238476, 0.03143418467583496, 0.02536997885835094, 0.01976284584980236, 0.024844720496894398, 0.030864197530864185, 0.0246406570841889, 0.023952095808383225, 0.012244897959183664, 0.015655577299412905]
errorbar for p(11)= [0.007636296145594247, 0.00685124591032997, 0.007803342451744696, 0.007032260380713696, 0.006224512153369019, 0.006960956882545042, 0.007734545732186213, 0.006933036146256315, 0.006837893376584524, 0.004918325006168837, 0.005551662849783839]
p(20)= [0.08216432865731463, 0.09218436873747494, 0.14145383104125736, 0.13107822410147993, 0.16403162055335968, 0.15113871635610765, 0.11728395061728394, 0.1704312114989733, 0.16966067864271459, 0.19387755102040816, 0.1996086105675147]
errorbar for p(20)= [0.012281152368862413, 0.012937264849878293, 0.01558490582101854, 0.015092827652092376, 0.016560510137794568, 0.016018477129511138, 0.014389470146248364, 0.0168157315419797, 0.016785465901499912, 0.017679878180051876, 0.017875402829297077]
p(12)= [0.0020040080160320627, 0.006012024048096188, 0.009823182711198421, 0.0, 0.0019762845849802357, 0.012422360248447195, 0.0020576131687242783, 0.004106776180698149, 0.005988023952095804, 0.004081632653061221, 0.001956947162426613]
errorbar for p(12)= [0.0019999959839478386, 0.003457131647751153, 0.004410598098358279, 0.0, 0.0019861414270989893, 0.004953391810528417, 0.002026513950986852, 0.0028600386606127547, 0.0034502659379372284, 0.00285130599127722, 0.0019764197531041243]
p(21)= [0.004008016032064125, 0.010020040080160313, 0.009823182711198421, 0.0021141649048625776, 0.0039525691699604714, 0.006211180124223598, 0.008230452674897113, 0.006160164271047223, 0.007984031936127739, 0.006122448979591832, 0.015655577299412905]
errorbar for p(21)= [0.002825580237597525, 0.004454130415008589, 0.004410598098358279, 0.00205411548439596, 0.0028060457469247183, 0.0035135740680076882, 0.0040404733197147566, 0.003499204665977952, 0.003980021901992659, 0.003488542560463933, 0.005551662849783839]
p(22)= [0.0, 0.006012024048096188, 0.0, 0.0, 0.0, 0.0, 0.0, 0.004106776180698149, 0.003992015968063869, 0.0020408163265306107, 0.0]
errorbar for p(22)= [0.0, 0.003457131647751153, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0028600386606127547, 0.002819957367257382, 0.0020182425004205895, 0.0]




############# Data for Fig 10c ################# 
swap pulse number M = [0.0, 1.0, 2.0, 3.0, 4.0, 5.0, 6.0, 7.0, 8.0, 9.0, 10.0]
fidelity = [1.0, 0.9652956631843221, 0.9664478322010159, 0.9549909353939946, 0.9457553377509329, 0.9122497425170767, 0.915218528162869, 0.9076334730167981, 0.8817267762876894, 0.9062925871391354, 0.8625749276536923]
fidelity errorbar = [0.0, 0.010182828378160994, 0.010217778585857581, 0.012614260694582984, 0.012979896308703156, 0.012777138974296779, 0.013512503452573365, 0.013762679095293868, 0.017919329094860346, 0.013765284071387924, 0.01747063578166798]



############# Data for Fig 10d ################# 
fidelity = [1.0, 0.978676295930818, 0.973893757676265, 0.9712528768654729, 0.9628994022032418, 0.9567564903879541, 0.9689269948780418, 0.9448489312379412, 0.9266437743684404, 0.9145913223429771, 0.8994815690005801]
fidelity errorbar = [0.0, 0.008131555084306966, 0.008734309331794535, 0.013751619394440123, 0.012153961388494285, 0.014814869015918337, 0.013142956034419655, 0.01732928028138183, 0.019335762864742888, 0.020004644177625874, 0.02305195465210188]


==> fig/source_data/Fig11.txt <==
############# Data for Fig 11c #################
t / microsecond = [0.0, 8.333333333333334, 16.666666666666668, 25.0, 33.333333333333336, 41.66666666666667, 50.0, 58.333333333333336, 66.66666666666667, 75.0, 83.33333333333334, 91.66666666666667, 100.0, 108.33333333333334, 116.66666666666667, 125.00000000000001, 133.33333333333334, 141.66666666666669, 150.0, 158.33333333333334, 166.66666666666669, 175.0, 183.33333333333334, 191.66666666666669, 200.0]
No Mg scattering signal = [0.03333333333333333, 0.06666666666666667, 0.2933333333333333, 0.4533333333333343, 0.686666666666666, 0.8499999999999976, 0.9466666666666633, 0.8899999999999972, 0.8366666666666644, 0.6000000000000002, 0.42000000000000076, 0.21333333333333307, 0.14999999999999986, 0.12333333333333323, 0.18999999999999978, 0.3233333333333335, 0.46666666666666773, 0.7133333333333324, 0.7766666666666651, 0.8466666666666643, 0.819999999999998, 0.6799999999999994, 0.5666666666666672, 0.44333333333333425, 0.3200000000000001]
No Mg scattering errorbars = [0.010363754503432016, 0.01440164599646191, 0.026286174369104437, 0.028741504380843993, 0.026780313388479717, 0.020615528128088433, 0.012972906239401649, 0.018064698539785835, 0.021342879808463607, 0.0282842712474619, 0.02849561369755002, 0.023651795014489004, 0.020615528128088294, 0.018984399053101658, 0.022649503305812238, 0.027005486411029452, 0.028803291992923828, 0.026108037644174464, 0.02404548159603355, 0.020802421511467026, 0.022181073012818932, 0.026932013168965555, 0.0286097626435194, 0.02868152069939162, 0.026932013168965544]

Mg scattering signal =  [0.033898305084745756, 0.08503401360544217, 0.2610169491525425, 0.5152542372881356, 0.7364864864864891, 0.8412162162162194, 0.9256756756756794, 0.8949152542372821, 0.7697594501718191, 0.5627118644067789, 0.39130434782608675, 0.22711864406779672, 0.11864406779661021, 0.15540540540540523, 0.21283783783783755, 0.3804713804713803, 0.5355932203389827, 0.6959459459459483, 0.8458904109589069, 0.854729729729733, 0.8013468013467993, 0.7525423728813522, 0.5796610169491515, 0.4290540540540548, 0.26174496644295275]
Mg scattering errorbars = [0.010536331011158608, 0.016267662315031316, 0.02557058038142374, 0.02909757449526767, 0.02560577833523047, 0.021242764570354476, 0.015245759173084664, 0.017854586076649442, 0.02467868002082849, 0.028881242640916217, 0.028224213092258504, 0.02439336986779658, 0.018827283931794808, 0.02105772033555297, 0.02379088888617725, 0.028171726227400246, 0.029037271353917177, 0.026737284567403926, 0.021129073620906005, 0.02048127183797222, 0.023151536031103943, 0.02512493190138042, 0.02873927934995357, 0.02876786593848852, 0.025464446789285052]


############# Data for Fig 11d #################
t / microsecond = [0.0, 8.333333333333334, 16.666666666666668, 25.0, 33.333333333333336, 41.66666666666667, 50.0, 58.333333333333336, 66.66666666666667, 75.0, 83.33333333333334, 91.66666666666667, 100.0, 108.33333333333334, 116.66666666666667, 125.00000000000001, 133.33333333333334, 141.66666666666669, 150.0, 158.33333333333334, 166.66666666666669, 175.0, 183.33333333333334, 191.66666666666669, 200.0]
No Mg scattering signal = [0.02666666666666667, 0.15999999999999984, 0.4333333333333342, 0.6933333333333326, 0.8933333333333305, 0.9033333333333304, 0.7733333333333318, 0.4333333333333342, 0.3066666666666667, 0.1433333333333332, 0.26666666666666644, 0.44333333333333425, 0.6499999999999997, 0.7466666666666654, 0.7733333333333318, 0.6733333333333328, 0.4900000000000012, 0.36333333333333373, 0.2833333333333332, 0.3433333333333336, 0.48666666666666786, 0.6766666666666661, 0.7099999999999991, 0.7333333333333322, 0.5833333333333337]
No Mg scattering errorbars = [0.009301533127313934, 0.021166010488516716, 0.028609762643519412, 0.026622185123327907, 0.017822166805123246, 0.017060893120645293, 0.024172221583799433, 0.028609762643519412, 0.02662218512332789, 0.02023107254438815, 0.02553138954016901, 0.02868152069939162, 0.027537852736430515, 0.02511012780768988, 0.024172221583799433, 0.027077392510823226, 0.028861739379323625, 0.027768220578101046, 0.02601637660881799, 0.027413838084414936, 0.02885724762933466, 0.027005486411029463, 0.02619796429750477, 0.02553138954016905, 0.028463752127665547]

Mg scattering signal = [0.04421768707482992, 0.15120274914089343, 0.438775510204082, 0.7260273972602763, 0.9292929292929266, 0.8503401360544226, 0.7288135593220305, 0.4530201342281874, 0.21843003412969264, 0.18771331058020463, 0.2601351351351348, 0.4343434343434339, 0.724489795918368, 0.7533783783783811, 0.7373737373737356, 0.5631399317406147, 0.394557823129252, 0.320945945945946, 0.2730375426621158, 0.35374149659863974, 0.46779661016949176, 0.6216216216216235, 0.7340067340067322, 0.6858108108108131, 0.5819397993311034]
Mg scattering errorbars =[0.011989576428746608, 0.021000775455583542, 0.028941153163375345, 0.0260998881858562, 0.014874059499350875, 0.020805365368748135, 0.025883988576828113, 0.028836084556050592, 0.02413827871628303, 0.022812264201313433, 0.02549939364696154, 0.028761717880573485, 0.026056214186179975, 0.02505395511275008, 0.02553493077296043, 0.028976473275409375, 0.028504800129050822, 0.02713452757862004, 0.026027554508966693, 0.027885117222750045, 0.029050682869737308, 0.02818904456750541, 0.025639356350587252, 0.026980620083446146, 0.02852481576921202]


############# Data for Fig 11e #################
t / microsecond = [0.0, 8.333333333333334, 16.666666666666668, 25.0, 33.333333333333336, 41.66666666666667, 50.0, 58.333333333333336, 66.66666666666667, 75.0, 83.33333333333334, 91.66666666666667, 100.0, 108.33333333333334, 116.66666666666667, 125.00000000000001, 133.33333333333334, 141.66666666666669, 150.0, 158.33333333333334, 166.66666666666669, 175.0, 183.33333333333334, 191.66666666666669, 200.0]
overall  = [0.02666666666666667, 0.13999999999999993, 0.3299999999999998, 0.6433333333333346, 0.8150000000000053, 0.9016666666666739, 0.8266666666666722, 0.6316666666666677, 0.45666666666666517, 0.2966666666666668, 0.32166666666666655, 0.3533333333333329, 0.4516666666666652, 0.4783333333333316, 0.4949999999999981, 0.5383333333333322, 0.5016666666666647, 0.4516666666666652, 0.5383333333333322, 0.5866666666666667, 0.6833333333333356, 0.6400000000000012, 0.646666666666668, 0.5483333333333325, 0.4283333333333321]
overall errorbars = [0.006577177149754997, 0.01416568624058385, 0.019196353820452462, 0.019555713383201476, 0.015852181763614154, 0.012156197931431457, 0.01545363435618977, 0.01969195643272013, 0.02033561007290012, 0.01864830446070793, 0.01906992493527536, 0.019514477057170007, 0.020316819341327716, 0.02039324052864721, 0.020411393876950196, 0.020352336293226702, 0.020412301120575238, 0.020316819341327716, 0.020352336293226702, 0.020103436227375364, 0.018990738483485755, 0.01959591794226541, 0.019514477057169997, 0.020316819341327723, 0.020201645514202084]
Det spin-down = [0.02573529411764706, 0.10256410256410257, 0.2700729927007297, 0.4862745098039203, 0.6902356902356886, 0.8833922261484142, 0.9454545454545498, 0.9103942652329776, 0.7285223367697574, 0.5511811023622039, 0.37499999999999917, 0.2202166064981948, 0.11627906976744196, 0.12099644128113884, 0.23856209150326763, 0.3923611111111102, 0.5518518518518517, 0.6702898550724652, 0.8041958041958077, 0.8614864864864898, 0.8327137546468424, 0.6211604095563152, 0.5219123505976092, 0.351351351351351, 0.23703703703703727]
Det spin-down = errorbar [0.009601047115519802, 0.018361919847164947, 0.026822855715577545, 0.031299414949044334, 0.026830957430454327, 0.019078635946322482, 0.01369409267914526, 0.017099387637475403, 0.026070057715107505, 0.031207995061392962, 0.02893187811789222, 0.024898440117626354, 0.019957148638736093, 0.01945487547219391, 0.024364485833635645, 0.028771964411677273, 0.030264964799162894, 0.028297165657945038, 0.023464369112890387, 0.020078185022796204, 0.02275631024612397, 0.028339732907770577, 0.03152939871977623, 0.02966372531291183, 0.025880815153295215]
Det spin-up =  [0.0274390243902439, 0.17125382262996935, 0.38036809815950884, 0.7594202898550679, 0.9372937293729419, 0.9179810725552011, 0.7261538461538483, 0.3894080996884735, 0.20064724919093835, 0.10982658959537568, 0.2749999999999995, 0.46749226006191835, 0.7046783625730951, 0.7931034482758645, 0.7619047619047626, 0.6730769230769212, 0.46060606060606174, 0.2654320987654327, 0.2961783439490446, 0.31907894736842096, 0.5619335347432, 0.6579804560260588, 0.7363896848137523, 0.6979472140762458, 0.5848484848484867]
Det spin-up errorbar = [0.009019985318987076, 0.020833250216195715, 0.026888100776746048, 0.02301235416230466, 0.013927463460820473, 0.015411477449568571, 0.02473580014534036, 0.027216075031894278, 0.022782774008686897, 0.01680943082849939, 0.02496090693464481, 0.027761882617221366, 0.024667779010860404, 0.022680164687387403, 0.024840025283680976, 0.02655692837181278, 0.027438532822503393, 0.024531278830943838, 0.025765770788897552, 0.026733798137886084, 0.027270837941597924, 0.027074645008292843, 0.023584264393303068, 0.024864259079808482, 0.02712489266108722]


############# Data for Fig 11g #################
phase phi = [0.0, 0.07142857142857142, 0.14285714285714285, 0.21428571428571427, 0.2857142857142857, 0.35714285714285715, 0.42857142857142855, 0.5, 0.5714285714285714, 0.6428571428571429, 0.7142857142857143, 0.7857142857142858, 0.8571428571428571, 0.9285714285714286, 1.0]

Mg scattering signal = [0.2625250501002006, 0.274549098196393, 0.3567134268537077, 0.40681362725450937, 0.4448897795591186, 0.5651302605210425, 0.6172344689378763, 0.6593186372745496, 0.699398797595191, 0.6533066132264534, 0.6032064128256518, 0.517034068136273, 0.3987975951903811, 0.32464929859719466, 0.29058116232464953]
Mg scattering errorbars = [0.019677685238365196, 0.019958551594539138, 0.021422836318097202, 0.0219689007433025, 0.022224439862590796, 0.022170162343314544, 0.021737344791526593, 0.021195167931251712, 0.020505614817292947, 0.021283659569774866, 0.021879142412428377, 0.02234769968129735, 0.02189785712167974, 0.020940493380889772, 0.0203048639703252]

No Mg scattering signal = [0.28857715430861747, 0.30060120240480986, 0.3887775551102208, 0.44288577154308656, 0.5010020040080164, 0.5731462925851708, 0.6492985971943893, 0.7214428857715437, 0.6492985971943893, 0.6452905811623252, 0.6052104208416839, 0.4709418837675355, 0.3827655310621246, 0.3567134268537077, 0.26653306613226474]
No Mg scattering errorbars =  [0.02026328602767862, 0.020505614817292964, 0.02180043888332251, 0.022214318126279345, 0.022360634874169737, 0.02212010939760672, 0.02134056835587035, 0.020048094589819303, 0.02134056835587035, 0.021395824219950666, 0.021860044251845227, 0.022322886277586086, 0.0217373447915266, 0.021422836318097202, 0.019773375573755664]



############# Data for Fig 11h #################
tau / microsecond = [2.0,50.0,100.0,200.0,400.0,600.0]
normalized Ramsey contrast = [1.0, 0.926829268292683, 0.9024390243902439, 0.9024390243902439, 0.9024390243902439, 0.8536585365853658]
normalized Ramsey contrast errorbars =[0.0975609756097561, 0.07317073170731707, 0.0975609756097561, 0.07317073170731707, 0.07317073170731707, 0.07317073170731707]
normalized detected counts = [0.0007751937984496124, 0.09302325581395349, 0.18604651162790697, 0.3604651162790698, 0.689922480620155, 1.0]
normalized detected counts errorbar = [0.0001937984496124031, 0.001937984496124031, 0.003875968992248062, 0.004651162790697674, 0.007751937984496124, 0.013565891472868215]
 

==> fig/source_data/Fig2.txt <==
############# Data for Fig 2b #################
Coupling frequencies Omega/ (2*pi)/ MHz = [0.2634, 0.2650666666666667, 0.2667333333333334, 0.2684, 0.2700666666666667, 0.2717333333333333, 0.27340000000000003, 0.2750666666666667, 0.27673333333333333, 0.27840000000000004, 0.2800666666666667, 0.28173333333333334, 0.2834, 0.2850666666666667, 0.28673333333333334, 0.2884, 0.2900666666666667, 0.29173333333333334, 0.2934, 0.2950666666666667, 0.29673333333333335, 0.2984, 0.3000666666666667, 0.30173333333333335, 0.3034]
#
Alternating mode n=1:
population = [0.8888646703557687, 0.8892636880926686, 0.8917201413420804, 0.8277404772833797, 0.8121364603939992, 0.8179891008905333, 0.9173464827331654, 0.937446766283608, 0.870233770460096, 0.7112861517134311, 0.33969666468141696, 0.08492713901247802, 2.3458838203636325e-10, 0.08421422247657383, 0.31846684664679853, 0.6687367652581508, 0.8702729609192266, 0.8597668230821838, 0.9107563531703253, 0.8488813749116555, 0.8267123699930506, 0.8150381113800413, 0.9123320466462203, 0.9025024691217489, 0.9978599299996265]
errorbar = [0.03142996470712295, 0.031380532362038346, 0.031073353675929564, 0.037760585211310274, 0.0390603161908228, 0.03858535106939293, 0.02753577915190628, 0.024215764837810603, 0.03360460611447499, 0.04531646081658727, 0.047360620845353994, 0.027877324131206218, 1.5316278333241779e-06, 0.027770881730553667, 0.046588165260465345, 0.04706675090233186, 0.033600287857711714, 0.034722879058245254, 0.028509510400954795, 0.03581644681424344, 0.03784957427680317, 0.03882666459768295, 0.028281139175878198, 0.029663405460414616, 0.004621136332945642]
#
Stretch mode n=1:
population  = [0.0, 0.010612554984148011, 0.04244716463230215, 0.03184686072541104, 0.054426691064177496, 0.09556203621884622, 0.042465680642823314, 0.010614822447316536, 0.11676955077650607, 0.3055202417904036, 0.6045049159369362, 0.8904602133499814, 0.9445386682418802, 0.8377846697337755, 0.626099326948222, 0.307860983781467, 0.08492491470796186, 1.6407169324506245e-12, 1.6407169324506245e-12, 0.09777685983001555, 0.07430864805003395, 0.07431004857528983, 0.03184816406973024, 0.01061662424326235, 0.03186508576987243]
errorbar = [0.0, 0.010246915955962773, 0.020160705058846623, 0.017559224979294307, 0.022685772273383614, 0.02939896825614024, 0.020164906796304578, 0.01024799882500407, 0.03211454853924605, 0.046062742389781454, 0.04889567696075123, 0.031231526025906422, 0.02288785102139028, 0.03686482292007439, 0.04838377411314721, 0.04616087070740481, 0.027876992945762152, 1.2809047319952928e-07, 1.2809047319952928e-07, 0.02970127026101696, 0.026227251643092562, 0.026227478959295322, 0.017559572464931426, 0.010248859220879036, 0.01756408326066325]


############# Data for Fig 2c #################
Coupling duration tau / microsecend = [0.0, 38.526315789473685, 49.05263157894737, 59.578947368421055, 70.10526315789474, 80.63157894736842, 91.15789473684211, 101.6842105263158, 112.21052631578948, 122.73684210526316, 133.26315789473685, 143.78947368421052, 154.31578947368422, 164.84210526315792, 175.3684210526316, 185.89473684210526, 196.42105263157896, 206.9473684210526]
#
Alternating mode n=1:
population = [0.9337447208327345, 0.5871817592971745, 0.4450362189774289, 0.300626843383467, 0.16985055029171053, 0.09202960061586962, 0.0283085393537542, 0.011647629234885264, 0.05372764968294047, 0.1794481610977552, 0.34319438753623205, 0.45619077103667083, 0.5941890825015993, 0.747362006730998, 0.8470236240351634, 0.8796387032846762, 0.9223523556172208, 0.9148995293754397]
errorbar = [0.014360306072612473, 0.02842530215880736, 0.028692564819461672, 0.026473278629639573, 0.021679586470326848, 0.016689333242758498, 0.009575518428682447, 0.00619461109031926, 0.013018063007796475, 0.022154496802860683, 0.027411189923086922, 0.028756492105125212, 0.02835068586692433, 0.025087316690977118, 0.020782573177344325, 0.018786028049974587, 0.015450834681291992, 0.016109870734432624]
#
Stretch mode n=1:
population = [0.0005224486098869963, 0.2826870408878422, 0.48123462591813837, 0.5831522421948716, 0.7347638855101937, 0.8811046842884342, 0.9302584471920523, 0.9390322222388364, 0.8602353877287472, 0.7687070189578943, 0.6674787455854548, 0.46287957850872874, 0.3102350859046911, 0.16834393275094683, 0.11112455435929439, 0.017689403749239767, 0.02123141983646875, 0.07413784891885625]
errorbar = [0.0013193125196316242, 0.025998402374115073, 0.028847175525261153, 0.02846551742125698, 0.025487638707169184, 0.01868682420079389, 0.014705743619403036, 0.013814329255767838, 0.020019196239935907, 0.02434450916618652, 0.02719993074605905, 0.02878784895914191, 0.0267076317044648, 0.02160279712266381, 0.018145328855083947, 0.007610626068034996, 0.00832278932574017, 0.01512629369415402]


############# Data for Fig 2d #################
microwave phase = [0.0, 18.94736842105263, 37.89473684210526, 56.84210526315789, 75.78947368421052, 94.73684210526315, 113.68421052631578, 132.6315789473684, 151.57894736842104, 170.52631578947367, 189.4736842105263, 208.42105263157893, 227.36842105263156, 246.3157894736842, 265.2631578947368, 284.2105263157895, 303.1578947368421, 322.1052631578947, 341.05263157894734, 360.0]
#
population_delay = [0.7099999999999991, 0.7966666666666649, 0.8833333333333306, 0.9533333333333299, 0.9299999999999968, 0.8733333333333307, 0.7233333333333323, 0.6399999999999998, 0.49333333333333457, 0.2766666666666665, 0.15333333333333318, 0.10666666666666659, 0.05, 0.04666666666666667, 0.09999999999999994, 0.18333333333333313, 0.29666666666666663, 0.4533333333333343, 0.5700000000000005, 0.6666666666666662]
errorbar_delay = [0.02619796429750477, 0.023237103153426128, 0.01853425257512494, 0.012177696674507318, 0.014730919862656544, 0.01920262327758234, 0.025827777180277744, 0.027712812921102038, 0.028864947344230257, 0.025827777180277706, 0.020802421511466888, 0.017822166805123035, 0.012583057392117916, 0.012177696674506895, 0.017320508075688766, 0.02233996584764788, 0.02637268508359584, 0.028741504380843993, 0.0285832118559129, 0.027216552697590875]
#
population_doubleswap = [0.043333333333333335, 0.030000000000000002, 0.06333333333333334, 0.12666666666666657, 0.27999999999999986, 0.3366666666666669, 0.5500000000000007, 0.6799999999999994, 0.7933333333333316, 0.8799999999999973, 0.9499999999999966, 0.9566666666666632, 0.8933333333333305, 0.8066666666666648, 0.6566666666666663, 0.5466666666666674, 0.3300000000000002, 0.18333333333333313, 0.11666666666666657, 0.04666666666666667]
errobar_doubleswap = [0.011755219486899646, 0.009848857801796104, 0.014062031885212775, 0.019202623277582168, 0.02592296279363144, 0.027283830511997533, 0.028722813232690138, 0.026932013168965555, 0.023377735530168912, 0.0187616630392939, 0.012583057392118319, 0.011755219486900092, 0.017822166805123246, 0.022800259907550524, 0.02741383808441494, 0.028741504380843982, 0.02714774392099646, 0.02233996584764788, 0.018534252575124747, 0.012177696674506895]
# 
population_swap = [0.47333333333333444, 0.4766666666666678, 0.4900000000000012, 0.5166666666666677, 0.4700000000000011, 0.5066666666666678, 0.5433333333333341, 0.460000000000001, 0.4833333333333345, 0.4900000000000012, 0.5000000000000012, 0.5366666666666675, 0.42666666666666747, 0.47333333333333444, 0.4766666666666678, 0.4833333333333345, 0.4633333333333344, 0.4966666666666679, 0.5400000000000008, 0.4966666666666679]
errobar_swap = [0.028826428203351226, 0.028836062812362555, 0.028861739379323625, 0.028851471494663963, 0.028815505085514875, 0.028864947344230254, 0.028758895564226276, 0.02877498913987632, 0.02885147149466397, 0.028861739379323625, 0.02886751345948129, 0.028789787283893774, 0.028555339385260472, 0.028826428203351226, 0.028836062812362555, 0.02885147149466397, 0.02878978728389378, 0.02886687195205425, 0.028774989139876313, 0.02886687195205425]


############# Data for Fig 2e #################
coupling duration tau / microsec = [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]
#
p(00)= [0.9190283400809717, 0.905241935483871, 0.923076923076923, 0.9068322981366459, 0.8893360160965794, 0.8812877263581489, 0.879837067209776, 0.8793456032719836, 0.8795180722891566, 0.8764940239043826, 0.8563106796116505, 0.8895582329317269, 0.8495049504950496, 0.8888888888888888, 0.8385214007782101, 0.8542914171656687, 0.8522954091816368, 0.8605108055009824, 0.854581673306773, 0.8665338645418328, 0.8585858585858586]
errorbar for p(00)= [0.00862642743022774, 0.013098013110795555, 0.011916871834484364, 0.012999036979165438, 0.014029787351919775, 0.014465107654534298, 0.014541238074763521, 0.014566874289168202, 0.014557886715174186, 0.014714091882565243, 0.015687109331848473, 0.014017445070704605, 0.01599039021284052, 0.014054567378526133, 0.016456200121240532, 0.015778313707284573, 0.01586744747396651, 0.015493996199627318, 0.015765267961881834, 0.01520874262679393, 0.015583079414688398]
#
p(01)= [0.019230769230769225, 0.024193548387096763, 0.016194331983805654, 0.0351966873706004, 0.04024144869215291, 0.03219315895372232, 0.05498981670061099, 0.04907975460122699, 0.030120481927710833, 0.029880478087649397, 0.034951456310679606, 0.030120481927710833, 0.03564356435643564, 0.023060796645702295, 0.03891050583657587, 0.04391217564870259, 0.04391217564870259, 0.03536345776031433, 0.04382470119521912, 0.031872509960159355, 0.056565656565656555]
errorbar for p(01)= [0.0043429191502446975, 0.006871422065851868, 0.00564483402686101, 0.008241101937087858, 0.00878886505748151, 0.007893891242005137, 0.010194698304495743, 0.00966135935461572, 0.007643721409909348, 0.0076141493440702755, 0.008213385661521352, 0.007643721409909348, 0.008291332905679794, 0.006712525054518286, 0.008648292128752089, 0.009163394183216182, 0.009163394183216182, 0.008259889056827433, 0.009154681508427137, 0.007855781701269314, 0.010331116402688797]
#
p(10)= [0.04655870445344129, 0.04435483870967741, 0.03846153846153845, 0.0372670807453416, 0.038229376257545265, 0.046277665995975846, 0.036659877800407324, 0.04089979550102248, 0.056224899598393566, 0.05179282868525896, 0.06019417475728155, 0.04417670682730923, 0.06336633663366337, 0.05450733752620544, 0.08560311284046693, 0.06986027944111776, 0.057884231536926144, 0.041257367387033395, 0.05776892430278884, 0.05776892430278884, 0.04444444444444443]
errorbar for p(10)= [0.006662656489198463, 0.009207332620549333, 0.008600261451922267, 0.008470920308686866, 0.008575300700092598, 0.009395322626279606, 0.008404276430492576, 0.008857426514399882, 0.010301811516771614, 0.009910633842700313, 0.010636807423524354, 0.009189681757406315, 0.010895048785140212, 0.010152466467022657, 0.012512011821644768, 0.011399984280473962, 0.010443528836203371, 0.008894402399635936, 0.010433760174327135, 0.010433760174327135, 0.009216196157034541]


############# Data for Fig 2f #################
coupling duration tau / microsec = [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]
#
p(01)= [0.0, 0.17600000000000002, 0.3340040241448692, 0.5791583166332664, 0.6666666666666667, 0.8048780487804877, 0.800796812749004, 0.6805555555555556, 0.47851562500000006, 0.28985507246376807, 0.12000000000000001, 0.027368421052631566, 0.007999999999999995, 0.07775377969762419, 0.23715415019762848, 0.3900414937759336, 0.632258064516129, 0.7290448343079923, 0.7931726907630522, 0.6948818897637796, 0.5534979423868313]
errorbar for p(01)= [0.0, 0.01703079563614102, 0.02109243162842553, 0.022078675726038804, 0.021081851067789193, 0.01772283134105849, 0.017861762367697126, 0.020851843628707015, 0.022340027825894015, 0.020289855072463767, 0.014532721699667961, 0.007296491017155772, 0.003983967871356393, 0.011975652753846657, 0.019021674965242635, 0.021813258670312054, 0.021564220568824066, 0.01987654214780953, 0.01811351834353292, 0.020592282488451737, 0.022232317475259986]
#
p(10)= [0.7874493927125505, 0.638, 0.40040241448692154, 0.22044088176352705, 0.10784313725490197, 0.010162601626016253, 0.023904382470119515, 0.12301587301587302, 0.294921875, 0.46790890269151136, 0.634, 0.7389473684210526, 0.7280000000000001, 0.6457883369330454, 0.48814229249011865, 0.3381742738589211, 0.13978494623655913, 0.031189083820662763, 0.0040160642570281095, 0.053149606299212594, 0.17078189300411523]
errorbar for p(10)= [0.012937265809636358, 0.021492138097453217, 0.021912568126988906, 0.018538969734634432, 0.013871769533979603, 0.004485381400551607, 0.00683124629461444, 0.01468897327943758, 0.020393281376300598, 0.022314576468019157, 0.021542701780417423, 0.019642003722871743, 0.019900552756142227, 0.021389051442936728, 0.022354390833686795, 0.02115714698908681, 0.01550774742135049, 0.0077738439489213355, 0.002828404315125944, 0.010032420012085947, 0.016829464520658175]


############# Data for Fig 2g #################
coupling duration tau / microsec = [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]
#
p(02)= [0.006829268292682922, 0.2816326530612245, 0.38310412573673874, 0.31983805668016196, 0.15843621399176955, 0.0277185501066098, 0.04069767441860465, 0.20696324951644102, 0.33400402414486924, 0.3483365949119374, 0.21638655462184875, 0.029473684210526308, 0.016597510373443973, 0.15879017013232516, 0.3353413654618474, 0.35729386892177595, 0.2564102564102564, 0.08301158301158301, 0.010460251046025097, 0.09533468559837728, 0.28979591836734697]
errorbar for p(02)= [0.0026043481693639728, 0.02011545186123943, 0.021740991448424233, 0.020858651642866058, 0.016329983471377044, 0.007341693549392696, 0.00883644427533178, 0.01811791725701585, 0.021092431628425532, 0.021307191816712694, 0.01841539647147106, 0.0075637274077777926, 0.005713498581928133, 0.016344776046289065, 0.021113385994294288, 0.021430583760256496, 0.019527623348368994, 0.012338610950791347, 0.004549908613165594, 0.013133619708232444, 0.02028862952813585]
#
p(11)= [0.704390243902439, 0.22448979591836737, 0.021611001964636535, 0.0931174089068826, 0.43004115226337447, 0.6673773987206824, 0.6007751937984497, 0.30947775628626695, 0.056338028169014086, 0.050880626223091974, 0.28781512605042014, 0.5915789473684211, 0.6265560165975104, 0.41209829867674863, 0.08835341365461848, 0.016913319238900625, 0.21153846153846154, 0.5193050193050193, 0.6778242677824268, 0.4726166328600406, 0.1653061224489796]
errorbar for p(11)= [0.014429990582030936, 0.01865980318475504, 0.006502917277456482, 0.01299588835481061, 0.022140720838462493, 0.021070586436902877, 0.02190179720090956, 0.02067371638822033, 0.010311552235336974, 0.009827694347937158, 0.020247349419961168, 0.02198241553600932, 0.021632548377986848, 0.022012418808685152, 0.01269228804827517, 0.0057666730219813325, 0.018264169339359638, 0.022344006633978286, 0.020898733444285267, 0.022327120333982986, 0.016612044325119205]
#
p(20)= [0.006829268292682922, 0.27346938775510204, 0.36738703339882123, 0.3785425101214575, 0.16666666666666666, 0.010660980810234534, 0.046511627906976744, 0.2321083172147002, 0.34004024144869216, 0.3463796477495108, 0.23739495798319327, 0.06315789473684211, 0.02282157676348547, 0.12476370510396975, 0.29718875502008035, 0.3615221987315011, 0.24145299145299146, 0.07915057915057916, 0.02301255230125522, 0.10141987829614604, 0.2693877551020408]
errorbar for p(20)= [0.0026043481693639728, 0.01993408546765824, 0.021559860903504674, 0.021690923362199396, 0.016666666666666666, 0.004592891093504906, 0.009417886851775158, 0.018880362618046313, 0.021185508048862427, 0.02127913472744771, 0.019028325827951924, 0.010878324785485317, 0.006678435804514977, 0.014778208483622055, 0.02043857132530036, 0.021485990717481106, 0.01913914545487301, 0.012073588113788466, 0.006705665475974359, 0.013500658249325547, 0.019840261717181236]


############# Data for Fig 2h #################
coupling duration tau / microsec = [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]
#
p(02)= [0.7474849094567404, 0.497029702970297, 0.23780487804878048, 0.09456740442655936, 0.007766990291262131, 0.0, 0.0, 0.023255813953488365, 0.1320754716981132, 0.30246913580246915, 0.565040650406504, 0.7151162790697675, 0.731958762886598, 0.604417670682731, 0.33001988071570576, 0.16633266533066132, 0.03585657370517928, 0.005988023952095804, 0.0019379844961240297, 0.010224948875255617, 0.05555555555555555]
errorbar for p(02)= [0.013738676049430272, 0.022360285209967933, 0.019039628043897555, 0.01308620727686849, 0.0039259811902446935, 0.0, 0.0, 0.006740175230785784, 0.015141435960557644, 0.020541740806921727, 0.022170688478019753, 0.02018539008685133, 0.019808843091918264, 0.02186764505149984, 0.021028873438589005, 0.016653294555412125, 0.008315152413191754, 0.0034502659379372284, 0.001966839450599267, 0.004498977505112473, 0.010243938285880985]
#
p(11)= [0.0090543259557344, 0.1900990099009901, 0.323170731707317, 0.289738430583501, 0.15533980582524273, 0.018329938900203655, 0.03629032258064516, 0.13953488372093023, 0.3228511530398323, 0.29218106995884774, 0.1605691056910569, 0.04844961240310077, 0.01237113402061855, 0.13052208835341367, 0.2664015904572565, 0.282565130260521, 0.21912350597609564, 0.07984031936127745, 0.01744186046511627, 0.10020449897750512, 0.20689655172413796]
errorbar for p(11)= [0.0029953873100521935, 0.017547727849248938, 0.020915611866501746, 0.020287438104724352, 0.016199342613292592, 0.00599899195534024, 0.008363412589085614, 0.015496122092053657, 0.020910202582504218, 0.020337713358022855, 0.016418688619291803, 0.009602317164215111, 0.004943296281564043, 0.015065594764580477, 0.0197702697532988, 0.02013564388945016, 0.01849910241632494, 0.012121538084382417, 0.005854509709383303, 0.013428593177408592, 0.018115759360777514]
#
p(20)= [0.0010060362173038222, 0.0495049504950495, 0.1646341463414634, 0.30784708249496984, 0.537864077669903, 0.6883910386965377, 0.6471774193548387, 0.5, 0.2788259958071279, 0.11522633744855969, 0.02032520325203251, 0.0038759689922480594, 0.0020618556701030915, 0.02208835341365461, 0.07355864811133202, 0.1963927855711423, 0.4282868525896415, 0.5808383233532934, 0.6182170542635659, 0.5644171779141104, 0.3563218390804598]
errorbar for p(20)= [0.0010025089069097069, 0.009700949476369021, 0.016584917497526542, 0.020643510180892447, 0.02229647109397393, 0.02071274083934039, 0.021370016716514284, 0.022360679774997897, 0.020054030012408547, 0.014279301706088455, 0.006310640120430902, 0.0027788291982844826, 0.0020285977527833136, 0.006572740380865215, 0.0116745683774061, 0.01776640984255117, 0.02212949274106843, 0.02206649793136321, 0.021726699154783966, 0.02217432872443186, 0.02141759025076251]


############# Data for Fig 2i #################
coupling phase  [-3.141592653589793, -2.6927937030769655, -2.243994752564138, -1.7951958020513104, -1.3463968515384828, -0.8975979010256552, -0.4487989505128276, 0.0, 0.4487989505128276, 0.8975979010256552, 1.3463968515384828, 1.7951958020513104, 2.243994752564138, 2.6927937030769655, 3.141592653589793]
#
p(01)= [0.7525458248472505, 0.7952047952047951, 0.7858585858585858, 0.6797257590597454, 0.5392354124748491, 0.3593429158110883, 0.20137524557956785, 0.06927710843373493, 0.018126888217522653, 0.029442691903259724, 0.12293388429752065, 0.2676056338028169, 0.4710659898477158, 0.6086021505376343, 0.7144268774703558]
errorbar for p(01)= [0.013646267121532609, 0.012761431302486996, 0.012972465798410476, 0.014754614584271537, 0.015762632470749563, 0.015172856839352086, 0.012681610940544446, 0.008029806391239794, 0.0042188036386008885, 0.005345635583983391, 0.010383696085163725, 0.013999744946241326, 0.01578489224088994, 0.015433909838359202, 0.01428359598344594]
#
p(10)= [0.054989816700611, 0.008991008991008985, 0.03434343434343434, 0.13516160626836438, 0.2545271629778672, 0.43737166324435317, 0.5609037328094304, 0.679718875502008, 0.72809667673716, 0.7108307045215563, 0.6580578512396694, 0.5030181086519114, 0.3137055837563452, 0.18064516129032257, 0.07806324110671937]
errorbar for p(10)= [0.007208740303259939, 0.00298499091260469, 0.005758816098898502, 0.010811704142239559, 0.013774726359688799, 0.015686863658335954, 0.0156936527083365, 0.01475469843095052, 0.014070248969419961, 0.014337029470254437, 0.015000590510426532, 0.015811100246983612, 0.01467291349652263, 0.012166038262011012, 0.008483476380272038]


############# Data for Fig 2j #################
coupling phase  [-3.141592653589793, -2.6927937030769655, -2.243994752564138, -1.7951958020513104, -1.3463968515384828, -0.8975979010256552, -0.4487989505128276, 0.0, 0.4487989505128276, 0.8975979010256552, 1.3463968515384828, 1.7951958020513104, 2.243994752564138, 2.6927937030769655, 3.141592653589793]
#
p(02)= [0.19467213114754098, 0.051359516616314195, 0.01782178217821782, 0.11523437500000001, 0.25867195242814667, 0.3524504692387904, 0.3413361169102297, 0.20233463035019458, 0.06795131845841786, 0.018756169792694965, 0.093812375249501, 0.2399598393574297, 0.3718843469591226, 0.3445544554455446, 0.17938144329896907]
errorbar for p(02)= [0.01252097809685871, 0.006980094316644492, 0.004183798066136794, 0.010097297352180899, 0.01384777142558171, 0.015107254415417345, 0.014994191282055718, 0.012704146083513237, 0.007958262170736809, 0.00429003215458842, 0.009220174266224464, 0.013504781184935439, 0.015283532950398264, 0.015027863543370655, 0.0121327548849776]
#
p(11)= [0.29303278688524587, 0.5649546827794562, 0.6495049504950495, 0.490234375, 0.22794846382556988, 0.03962460896767466, 0.06889352818371608, 0.3103112840466926, 0.5486815415821501, 0.6535044422507404, 0.5059880239520959, 0.23393574297188754, 0.04885343968095713, 0.06534653465346535, 0.3154639175257732]
errorbar for p(11)= [0.014393212730155557, 0.01567740058762996, 0.015088017423686678, 0.015808372230193702, 0.013266045441846367, 0.006168832898679744, 0.008009195337742463, 0.014629360582061865, 0.015736267267340925, 0.01504780336824246, 0.015810254380279564, 0.013386926874084227, 0.006816654686302968, 0.007815136918970057, 0.014695116000395006]
#
p(20)= [0.19774590163934425, 0.060422960725075525, 0.01782178217821782, 0.09472656250000001, 0.22101090188305253, 0.3284671532846716, 0.31941544885177453, 0.19844357976653698, 0.07099391480730223, 0.014807502467917077, 0.08582834331337326, 0.2419678714859438, 0.32801595214356927, 0.32772277227722774, 0.20618556701030927]
errorbar for p(20)= [0.01259533485161022, 0.007534721397788475, 0.004183798066136794, 0.009260315375673423, 0.01312116927456895, 0.014851817481296208, 0.014744124927800698, 0.012612046836892855, 0.008121193192360083, 0.0038194555028930113, 0.00885786875029513, 0.013543242619642668, 0.01484659850884764, 0.014843199008574804, 0.012793477985557584]


==> fig/source_data/Fig6.txt <==
############# Data for Fig 6a #################
Coupling duration / microsecond = [0.0, 38.526315789473685, 49.05263157894737, 59.578947368421055, 70.10526315789474, 80.63157894736842, 91.15789473684211, 101.6842105263158, 112.21052631578948, 122.73684210526316, 133.26315789473685, 143.78947368421052, 154.31578947368422, 164.84210526315792, 175.3684210526316, 185.89473684210526, 196.42105263157896, 206.94736842105266, 217.47368421052633, 228.0, 238.0, 248.0, 258.0, 268.0, 278.0, 288.0, 298.0, 308.0, 318.0, 328.0, 338.0, 348.0, 358.0, 368.0, 378.0, 388.0, 398.0, 408.0, 418.0, 428.0, 438.0, 448.0, 458.0, 468.0, 478.0, 488.0, 498.0, 508.0, 518.0, 528.0, 538.0, 548.0, 558.0, 568.0, 578.0, 588.0, 598.0, 608.0, 618.0, 628.0, 638.0, 648.0, 658.0, 668.0, 678.0, 688.0, 698.0, 708.0, 718.0, 728.0, 738.0, 748.0, 758.0, 768.0, 778.0, 788.0, 798.0, 808.0, 818.0, 828.0, 838.0, 848.0, 858.0, 868.0, 878.0, 888.0, 898.0, 908.0, 918.0, 928.0, 938.0, 948.0, 958.0, 968.0, 978.0, 988.0, 998.0, 1008.0, 1018.0, 1028.0]
###
Upper panel:
Alternating mode n=0:
population = [0.043323903717339116, 0.4050771519408945, 0.5466109023156235, 0.684214437290903, 0.8301494716300862, 0.9079704419794528, 0.9716914690276484, 0.9856989816728778, 0.9432101659688107, 0.816765525721014, 0.6530166469834243, 0.5285087291022836, 0.3792604511085945, 0.24215173906404966, 0.11686437681511341, 0.08767001134659128, 0.05386518944916138, 0.07590279118699048, 0.15632447397160537, 0.36504668370706167, 0.4687929564948741, 0.6033682454339518, 0.7302928135283759, 0.8756804289087978, 0.9396107168943213, 0.9714801699309861, 0.9606515396579004, 0.8828014942687787, 0.8189521172550764, 0.6767402394177644, 0.5131721269463881, 0.35197818341200177, 0.22069410621514335, 0.14717418423042586, 0.0922807418849563, 0.043336184949815906, 0.06423190171916388, 0.12350992380703296, 0.23192048522088257, 0.40041273206670636, 0.49208559629535575, 0.6527031613542379, 0.7979450681890837, 0.8970368030027678, 0.9716909769516563, 0.9964604710963688, 0.9964604710963688, 0.8230714062865028, 0.8230714062865028, 0.5710669597077159, 0.4081665411991547, 0.2539331612043612, 0.15953381691443816, 0.09107086514528791, 0.009909958914402182, 0.027030566688095184, 0.12812771323244732, 0.17325777822275792, 0.3506968653193468, 0.4791419118051194, 0.6253076849070862, 0.7409895382864181, 0.8655341421872829, 0.9221514458593553, 0.9678098370776556, 0.9394069825061762, 0.8653484753876463, 0.7697519578256201, 0.6318342208285355, 0.5501754035533697, 0.36097353617741373, 0.21957784344130302, 0.13023579727347917, 0.05621743872490714, 0.025579725487946802, 0.044953577245310995, 0.15882520812368936, 0.24837137659868186, 0.40003635333948495, 0.5820725389319911, 0.7021167168304916, 0.8153520190423424, 0.8858544099915893, 0.9502907307097446, 0.9646163942063954, 0.9042536865049207, 0.8263025224370284, 0.657740030015206, 0.5747348637314048, 0.4045119173862793, 0.26931568422629987, 0.15805744711296277, 0.05550188703492683, 0.031289052994131025, 0.02007779745153463, 0.10603395564419288, 0.2150119492918934, 0.31198286963433186, 0.5074652475081028, 0.6527599147189769]
errorbar =  [0.011753998338725685, 0.02834252711129502, 0.028741806008282512, 0.02683685532332952, 0.021679585357533546, 0.016689329771952095, 0.009575517052451885, 0.006854803474432966, 0.0133622289535216, 0.022335293574273104, 0.02748247355109253, 0.028820551253400908, 0.028013208868526047, 0.02473285765483547, 0.018547874473618137, 0.016328296548944292, 0.01303376778663373, 0.015290689702889423, 0.02096720715856917, 0.02779613896578313, 0.028811231631412384, 0.028243878737165114, 0.025623245958646266, 0.019049428279688755, 0.013752868499778617, 0.009610142101247082, 0.011224995769977795, 0.01857085673715586, 0.02223132526402808, 0.02700388168211818, 0.028857494409119458, 0.027573510344410208, 0.02394355986460955, 0.020454334807609408, 0.01670977823133493, 0.011755588745189989, 0.01415464170283651, 0.01899607174551394, 0.024367558608102493, 0.028289124887229625, 0.028863896838669117, 0.027488285050934067, 0.023182517575521016, 0.01754629847587437, 0.009575597851203523, 0.0034287999060757606, 0.0034287999060757606, 0.02203216334059984, 0.02203216334059984, 0.028574434216498606, 0.028376434815099275, 0.02512973742037649, 0.021141016861001796, 0.016610936424233353, 0.005718901884312244, 0.009363032833545552, 0.01929689114289925, 0.021850974082640768, 0.027550473315627492, 0.028842384330290412, 0.027946257000609008, 0.025293216642445132, 0.019696428686050954, 0.015469125892009956, 0.010190511327271948, 0.013774554284962907, 0.01970790801784252, 0.024305958202962285, 0.027845989431067263, 0.028721793634698168, 0.027729144857411132, 0.023900028878013912, 0.01943145511638457, 0.013298751609094548, 0.009115079654416646, 0.011962824797145648, 0.021102903543363895, 0.02494547626893218, 0.028284699594558874, 0.028475960525400884, 0.02640384017383727, 0.02240186778566452, 0.01835904629785568, 0.012548340904529212, 0.010666396804083272, 0.0169881288892353, 0.021872864760644452, 0.027393313230957287, 0.02854322454004618, 0.028336197467712286, 0.025611504345770073, 0.021061441112856433, 0.013218853653083167, 0.010051541864619824, 0.008098287782206347, 0.017775522110910293, 0.023719317791875444, 0.026748804252966732, 0.028864295711694448, 0.027487233912918612]
#
Stretch mode n=0:
population = [0.9994772703434206, 0.7131540871426901, 0.5187653740773044, 0.40856587337815126, 0.24889537196098774, 0.1188953179411486, 0.06183388775859698, 0.047358951770802626, 0.11765431246342713, 0.2245919112121192, 0.3161337596253278, 0.5326770900281688, 0.684791489716017, 0.8263102804153241, 0.8866499985923452, 0.9823105824336624, 0.9787686171909771, 0.9219294856154575, 0.8719664273664316, 0.7166572271088905, 0.5895271695829717, 0.4194541928456178, 0.3128819261004385, 0.1812464181290438, 0.12139299330840592, 0.04748694676825889, 0.0546786414214544, 0.12185476594489328, 0.2493163567186455, 0.3411739891543661, 0.5420076541578209, 0.6238886761484832, 0.7874687707008764, 0.872157955820947, 0.9363056691991468, 0.9678413837173678, 0.9823072110587252, 0.8723960486405751, 0.8048978189057994, 0.6107046215063113, 0.5252621894043047, 0.34490036394211093, 0.27601990049740455, 0.10639517813200987, 0.0076779439348336476, 0.038957398583499815, 0.08442950932991297, 0.16305626728526257, 0.2702160581534373, 0.43316167841536835, 0.574071762593742, 0.7874546712621009, 0.8655344030826956, 0.9252620731370523, 0.9715076100542195, 0.9787684989360449, 0.9150738470608298, 0.798301419146852, 0.6804375601621405, 0.5774562112333275, 0.37656148296401437, 0.2581479975535078, 0.12163534752676874, 0.06006039897252877, 0.03228256959416871, 0.053352642344436464, 0.08931784148473683, 0.25597799301056046, 0.3486397956164976, 0.5218418497500172, 0.6346073451028134, 0.7943698439036988, 0.8931615339551128, 0.9715528925139538, 0.999479974410928, 0.9219282241700474, 0.9079970270002552, 0.7121935218984484, 0.6103000198043036, 0.4747774379205595, 0.3044762872218175, 0.22044864955410556, 0.14799605770095453, 0.09374465479502547, 0.08204577418966408, 0.11794534215542758, 0.20060923821445414, 0.3154689348950756, 0.4927864419967559, 0.5610124792545345, 0.7055507172168554, 0.8476516590611216, 0.9539986227222529, 0.9994802398492649, 0.939621905600158, 0.9096095411597777, 0.7766403856383868, 0.744343857188465, 0.518956434428961, 0.36847081614099386]
errorbar = [0.0013196671427365486, 0.026112917310172148, 0.028847175525271034, 0.028380732929747705, 0.024963070442648495, 0.018686824352363154, 0.013905689253354088, 0.012263235225389944, 0.018602130274262083, 0.02409359421299963, 0.026844813630102635, 0.02880579847804321, 0.026823627975383645, 0.021872478970559675, 0.01830316717479423, 0.007610628986818658, 0.008322782225722287, 0.015489298366751524, 0.019290842120226647, 0.026016638646674212, 0.02840099093966393, 0.028490488058873793, 0.02676981050985844, 0.022240814886482586, 0.01885530292199264, 0.012278970729786684, 0.01312616821388461, 0.01888616618598638, 0.024977170308849814, 0.02737238865955147, 0.028765451325745896, 0.027967337849842882, 0.023619321601302534, 0.01927852483284393, 0.014099333675116786, 0.010185682710127746, 0.007611341134726586, 0.019263193137595027, 0.022879198705846787, 0.028151050115235155, 0.028830644679258735, 0.02744352400201247, 0.025809101432557175, 0.017802176290392865, 0.005039508280168876, 0.011171350213694873, 0.016052120034876296, 0.021328300524909746, 0.02563846979764689, 0.028608427590936052, 0.028548985620406683, 0.02361989359061534, 0.019696412546703138, 0.015182464572786632, 0.009605653484790108, 0.008322804901098824, 0.0160948958250872, 0.023167237163357373, 0.02692225144638625, 0.02851903080058286, 0.027973971980632083, 0.025265761345651283, 0.018871512018455307, 0.013717767972935616, 0.010204640332477241, 0.012975122080261019, 0.016466143515027457, 0.025196114786797716, 0.02751303258027514, 0.028839956865403346, 0.02780173032051375, 0.02333426629088017, 0.01783479821566654, 0.009598241082219789, 0.001316251194945654, 0.015489412905671004, 0.01668716332583752, 0.02613898169811598, 0.028156343609162644, 0.028830760330021868, 0.026568808638541726, 0.02393400944708016, 0.020501481621737348, 0.01682820989612254, 0.015844480124771396, 0.018622051302981876, 0.023120349749190687, 0.02682960342676488, 0.028864509036816234, 0.028651787458796527, 0.02631532523401756, 0.020747555996795515, 0.01209479923580069, 0.001315915397636159, 0.013751676275577674, 0.01655496137022337, 0.024046489489725566, 0.025185715492070968, 0.028846759124364994, 0.027850797343067443]
##
Background Alternating mode n=0:
population = [0.019817648815362486, -0.00849256900212314, 0.026568659800246697, 0.08304116291041483, 0.032948521323485566, 0.0420223305326514, 0.04251151564223502, 0.04660711891958071, 0.07260966277417967, 0.027916145132783142, 0.0669193327417103, 0.06306232145950802, 0.03311915141904068, 0.0648750314903519, 0.06845405226436459, 0.05606859836429609, 0.04799761619718656, 0.04408224146734076, 0.029195829616216515]
errorbar = [0.008046719747987053, 0.0, 0.009284892050470207, 0.015931659065406084, 0.010305810054864098, 0.011583962227904577, 0.011648216842080025, 0.012170304760029194, 0.014981933525194, 0.009510841878913512, 0.014426958058569214, 0.014033942790207568, 0.010331549291421775, 0.014220438551544715, 0.014579448434120342, 0.01328218238113995, 0.012341507881477873, 0.011851722442266331, 0.009719985107882518]
#
Background Stretch mode n=0:
population = [0.9990148920080834, 0.9990148920080834, 0.9990148920080834, 0.989384295715043, 0.989384295715043, 0.98230685440047, 0.9748833699104595, 0.9750188180153009, 0.9823073818133956, 0.9858457968137562, 0.9854235980926402, 0.9679404778448183, 0.9820966198940007, 0.9787686357437769, 0.9787686357437769, 0.9821048370439974, 0.9858416168320172, 0.9786606206256514, 0.9783468116050468]
errorbar = [0.0018112036091697946, 0.0018112036091697946, 0.0018112036091697946, 0.005916928005728225, 0.005916928005728225, 0.007611416468771058, 0.009034339116667702, 0.009010572037213928, 0.007611305067312137, 0.0068200346329536955, 0.006919520796219653, 0.010170498053088504, 0.007655683963953287, 0.008322778668217854, 0.008322778668217854, 0.007653958909997861, 0.00682102713527598, 0.008343462563042242, 0.008403239023790348]



###
Middle panel:
Alternating mode n=1: 
population = [0.9337447208327345, 0.5871817592971745, 0.4450362189774289, 0.300626843383467, 0.16985055029171053, 0.09202960061586962, 0.0283085393537542, 0.011647629234885264, 0.05372764968294047, 0.1794481610977552, 0.34319438753623205, 0.45619077103667083, 0.5941890825015993, 0.747362006730998, 0.8470236240351634, 0.8796387032846762, 0.9223523556172208, 0.9148995293754397, 0.8170895533923674, 0.6072826236870289, 0.5236541038879218, 0.3907376305432446, 0.25458540435762383, 0.11624618831000462, 0.05622782446407531, 0.02476964415243094, 0.03177831445066859, 0.10966993988265235, 0.17073337377048844, 0.31934415789586496, 0.47924434245779696, 0.6117546350079823, 0.7648180403820294, 0.8399991496592676, 0.8949112736197858, 0.9350038979235011, 0.9069058346887107, 0.8316277153271104, 0.7642838935366157, 0.5716194776669155, 0.4741808765526273, 0.3381138313818876, 0.19402995140264914, 0.102963193179718, 0.028309023078388926, 0.003539547391640772, 0.003539547391640772, 0.17692859710170206, 0.17692859710170206, 0.4184159320594428, 0.5765701204785543, 0.7375314406105136, 0.8081036169555333, 0.854629294255463, 0.9398293004532721, 0.9124482040695465, 0.8461987603340815, 0.7865158659695571, 0.618339405458272, 0.5086430934542019, 0.3401754717867711, 0.2454734032349898, 0.13446586009899825, 0.07784855924040263, 0.024854582392948694, 0.05287743283298714, 0.1313563359308347, 0.22596803322925604, 0.3571665902639186, 0.4417426766236084, 0.5985683221052467, 0.7460150924833691, 0.8360382567054606, 0.8989324425378964, 0.9506371011357205, 0.8986865386560858, 0.7962431769640473, 0.7260906208161301, 0.5650243090885047, 0.41123765097411225, 0.28636095550255275, 0.17311877239364099, 0.0984796876268487, 0.049709303552086706, 0.03538361380455806, 0.09215200437614417, 0.16850432071138907, 0.316112491887982, 0.4138541450868851, 0.5776217748611767, 0.6997381066652564, 0.7832333638421817, 0.8868113504157746, 0.9210765935700581, 0.9216772059472906, 0.8539518219182246, 0.7322922982588418, 0.6376150372644611, 0.4805944595136682, 0.3395996747284409]
errorbar = [0.014360306072612473, 0.02842530215880736, 0.028692564819461672, 0.026473278629639573, 0.021679586470326848, 0.016689333242758498, 0.009575518428682447, 0.00619461109031926, 0.013018063007796475, 0.022154496802860683, 0.027411189923086922, 0.028756492105125212, 0.02835068586692433, 0.025087316690977118, 0.020782573177344325, 0.018786028049974587, 0.015450834681291992, 0.016109870734432624, 0.022319962300552762, 0.028195179177466216, 0.028835191657027897, 0.028169826328934267, 0.025150989128706183, 0.01850522556949789, 0.013299906794173715, 0.008973313932803362, 0.010127265702275057, 0.018040920539040106, 0.021724294300117485, 0.026917371510708214, 0.02884263064054033, 0.028137217438488397, 0.02448614611627167, 0.02116605601987728, 0.017705468643708044, 0.014232780097526064, 0.016775740589343457, 0.021604247917706754, 0.02450537516662598, 0.028569835515727553, 0.02882900003262972, 0.027312565387268672, 0.02283143515428781, 0.017546298187932602, 0.009575597856136915, 0.0034288088290751455, 0.0034288088290751455, 0.022032163506211067, 0.022032163506211067, 0.02848063902948051, 0.028527005722642284, 0.025402021882879985, 0.02273559332991026, 0.020350107588239123, 0.013729552852974409, 0.016318341312748435, 0.020828379545157868, 0.023657885122985584, 0.028047328162457988, 0.028863200153802646, 0.027353008376984716, 0.02484728097392965, 0.019696428827483327, 0.015469126355916824, 0.008988294633766894, 0.01292045018952256, 0.019502294646328196, 0.024145840303439282, 0.027664575246041323, 0.028670896060466296, 0.028301017995669128, 0.025131426161309096, 0.021375865676844914, 0.017402385496510527, 0.012506825213990744, 0.01742115992066634, 0.023255105539948865, 0.025747687998405922, 0.028622359513007924, 0.028408991850903266, 0.026099703616849605, 0.021844042897974092, 0.017202852355715798, 0.012548345002755437, 0.010666397967243979, 0.01669930262671701, 0.021611001412319482, 0.026844328039044706, 0.028435827851573007, 0.028517530285037004, 0.026464107060052658, 0.023789273605741047, 0.01829179954601923, 0.015566470628398301, 0.01551218166307652, 0.020389385127296787, 0.025563012874700124, 0.027752603572680105, 0.02884576369812578, 0.027341771196759124]
#
Stretch mode n=1:
population = [0.0005224486098869963, 0.2826870408878422, 0.48123462591813837, 0.5831522421948716, 0.7347638855101937, 0.8811046842884342, 0.9302584471920523, 0.9390322222388364, 0.8602353877287472, 0.7687070189578943, 0.6674787455854548, 0.46287957850872874, 0.3102350859046911, 0.16834393275094683, 0.11112455435929439, 0.017689403749239767, 0.02123141983646875, 0.07413784891885625, 0.1167830915932174, 0.2794969175086889, 0.4104728449245356, 0.5766360717566011, 0.6759361301322936, 0.7961758440060912, 0.8600680351341281, 0.9346753403786453, 0.9353530581542502, 0.8677976728371378, 0.7426481264490774, 0.6232143305249462, 0.4310544610322946, 0.3570996306343549, 0.20868297912116848, 0.11972948564483638, 0.06369428523528138, 0.02834708374432506, 0.017692863642952198, 0.12366549584493393, 0.18652045496853822, 0.38075274763612105, 0.45891538393235265, 0.6468496526448838, 0.6962410013368846, 0.8601098307445276, 0.9609601392250142, 0.923894690047245, 0.8713196026165362, 0.8043439788479931, 0.7149365279229433, 0.5549509939166748, 0.4028302655718819, 0.20864566205492252, 0.1344656321012164, 0.06708975294002689, 0.025263320702073825, 0.021231514931234697, 0.08492616077690962, 0.20169858805863372, 0.3002121577378417, 0.39670359301518404, 0.6118824387868202, 0.7014931468259319, 0.8631014797426511, 0.9004230165960341, 0.937981485420724, 0.9137820895207687, 0.8790772138354446, 0.727569627084088, 0.6218446579649517, 0.4705279689472243, 0.3492095511592143, 0.1984503553174628, 0.09449871888836042, 0.02599806522535096, 0.0005200297056806116, 0.0741515960085292, 0.09200296457247552, 0.26686644255585557, 0.3843320457031475, 0.4973100640537394, 0.6607723354403996, 0.760845523518715, 0.8179695267475396, 0.8894889212512842, 0.8912046322231, 0.8541861039405858, 0.7423171074450752, 0.6563183690182907, 0.48100139853276414, 0.43529032413857555, 0.2828056648848211, 0.1485963986940627, 0.04600140549174046, 0.0005198316312300991, 0.05661819370898512, 0.09039045444331874, 0.2156691635139824, 0.24023829420541734, 0.4492010630784765, 0.5986485887479959]
errorbar = [0.0013193125196316242, 0.025998402374115073, 0.028847175525261153, 0.02846551742125698, 0.025487638707169184, 0.01868682420079389, 0.014705743619403036, 0.013814329255767838, 0.020019196239935907, 0.02434450916618652, 0.02719993074605905, 0.02878784895914191, 0.0267076317044648, 0.02160279712266381, 0.018145328855083947, 0.007610626068034996, 0.00832278932574017, 0.01512629369415402, 0.018542276119824806, 0.025908710929713072, 0.0284009910921018, 0.02852641539028444, 0.027021379073742864, 0.023257964186293945, 0.020029229480490778, 0.014266201137269497, 0.01419714933308116, 0.019555465719808852, 0.025240304193277368, 0.027977266292074195, 0.028591753627952042, 0.027663422566942205, 0.023461627774324215, 0.018743384247253688, 0.014099328975007758, 0.009581845088067552, 0.007611356913425292, 0.019006344640878966, 0.022489299295951674, 0.028034508069143725, 0.02876989481631647, 0.027594394329167472, 0.026551175077216254, 0.020026724628285048, 0.011182687519205078, 0.015309397086947401, 0.01933233497819113, 0.022903765522942023, 0.026064170104086685, 0.028692646460232604, 0.0283171351370608, 0.02346008310304872, 0.0196964147232296, 0.014443997368050281, 0.009060000980349099, 0.008322807560144484, 0.016094896498849577, 0.02316723747261689, 0.026462855608332156, 0.028244754811234552, 0.02813552439479986, 0.026419721912628293, 0.01984584888658055, 0.017287896322777604, 0.013925063546073571, 0.01620538823887769, 0.01882378512686867, 0.025704219162672442, 0.02799725458715574, 0.02881732114461857, 0.0275234591175355, 0.02302663760313517, 0.01688872513609983, 0.009187340171832353, 0.001316256402055746, 0.015127583726195567, 0.016687162639021983, 0.025537472101041233, 0.028084451472228142, 0.028867095699925953, 0.027334487139694646, 0.02462787126138781, 0.02227819412639077, 0.018101416171348854, 0.0179776653774611, 0.02037581931075726, 0.025250902257110994, 0.02742046483361539, 0.028846666655628756, 0.028624736263699702, 0.026001706405149348, 0.020535782509984685, 0.012094802765998974, 0.0013160058337070189, 0.01334323472152548, 0.016554961007590147, 0.023745594357912764, 0.024666026311689574, 0.028718139912352905, 0.0283000857441592]


##
Background Alternating mode n=1:
population = [0.9801823630787305, 1.0084925690021231, 0.9676883271255354, 0.9085548500742419, 0.9521333183269419, 0.9123511202851199, 0.9136455950318344, 0.9264607990768243, 0.8800561947108364, 0.9273422433133837, 0.8917602695374766, 0.8872728108969885, 0.8889239783400106, 0.876898293543256, 0.8545198379564127, 0.8964341172140613, 0.8898652400003233, 0.8841130533002503, 0.8858328856974005]
errorbar = [0.00804671738208118, 0.0, 0.010209085605563663, 0.016641607943226094, 0.012325510463894008, 0.016326517652743813, 0.01621699948724174, 0.015069968685076563, 0.01875786847005089, 0.014986505828009054, 0.017937288090448502, 0.0182592232346601, 0.018141861267262426, 0.018969069237768945, 0.020356463715108512, 0.01759166381260434, 0.018074392072717164, 0.018480364560289307, 0.018360554123302553]
#
Background Stretch mode n=1:
population = [0.0009850752845683053, 0.0009850752845683053, 0.0009850752845683053, 0.010615705251965679, 0.010615705251965679, 0.01769318700130706, 0.018927347571928124, 0.021208848499461783, 0.01769261611112022, 0.014154225757885953, 0.00707939446531198, 0.028285224699132656, 0.014156674734172165, 0.021231361146478778, 0.021231361146478778, 0.014175901385457658, 0.014158361083525459, 0.019424963851554115, 0.014167364423184078]
errorbar = [0.0018111735709681334, 0.0018111735709681334, 0.0018111735709681334, 0.005916928272329899, 0.005916928272329899, 0.007611425213682354, 0.007867465302501509, 0.00831846004273801, 0.0076113046289197905, 0.006820039992815475, 0.004840549775702649, 0.009571689290620236, 0.006820621500186772, 0.008322778071923375, 0.008322778071923375, 0.006825185029327639, 0.006821021891904948, 0.007968193988376523, 0.006823159143311055]



###
Lower panel:
Alternating mode n=2:
population =  [0.022931375449926367, 0.007741088761930992, 0.00835287870694766, 0.015158719325629988, -2.1921796711357728e-08, -4.259532234491158e-08, -8.381402558614864e-09, 0.002653389092236875, 0.003062184348248947, 0.003786313181230791, 0.003788965480343662, 0.0153004998610455, 0.02655046638980618, 0.01048625420495239, 0.03611199914972318, 0.03269128536873253, 0.023782454933617775, 0.009197679437569795, 0.026585972636027192, 0.027670692605909455, 0.007552939617204099, 0.005894124022803502, 0.01512178211400019, 0.008073382781197458, 0.004161458641603412, 0.003750185916582993, 0.007570145891431033, 0.007528565848568904, 0.010314508974435109, 0.003915602686370693, 0.007583530595814862, 0.03626718158001589, 0.014487853402827256, 0.012826666110306547, 0.012807984495257852, 0.021659917126682953, 0.028862263592125455, 0.0448623608658566, 0.003795621242501674, 0.027967790266378217, 0.03373352715201693, 0.00918300726387445, 0.00802498040826712, 3.817514233737092e-09, -3.004520766663877e-11, -1.8488009523509573e-08, -1.8488009523509573e-08, -3.388204852291792e-09, -3.388204852291792e-09, 0.0105171082328413, 0.015263338322291023, 0.00853539818512522, 0.0323625661300285, 0.054299840599249125, 0.05026074063232575, 0.060521229242358296, 0.025673526433471202, 0.04022635580768494, 0.030963729222381168, 0.012214994740678735, 0.0345168433061427, 0.013537058478592146, -2.2862811506502674e-09, -5.0997578863255364e-09, 0.007335580529395723, 0.007715584660836619, 0.003295188681519062, 0.004280008945123845, 0.010999188907545936, 0.008081919823021953, 0.04045814171733959, 0.034407064075327926, 0.03372594602106021, 0.044850118737196465, 0.023783173376332668, 0.05635988409860317, 0.0449316149122633, 0.025538002585188083, 0.034939337572010384, 0.006689810093896643, 0.01152232766695559, 0.011529208564016574, 0.015665902381562027, -3.426183121739968e-08, -8.010953480377694e-09, 0.003594309118935263, 0.005193156851582541, 0.026147478096811907, 0.011410991181710049, 0.017866307752543973, 0.030946209108443732, 0.058709189044855566, 0.05768676254929853, 0.047634353435810864, 0.058244996601174735, 0.040014222437582514, 0.052695752449264804, 0.050402093101207045, 0.011940292978228977, 0.0076404105525822285]
errorbar = [0.008642053666018064, 0.005060027768932663, 0.005254556157677094, 0.007054297166511762, 0.0,0.0 , 0.0, 0.0029700441178328613, 0.0031899881793230763, 0.003545878834987846, 0.0035471158335246707, 0.007086699881949671, 0.009281799237268953, 0.0058811259346323325, 0.010771555546458702, 0.010266866647890944, 0.008797130170487081, 0.005511527958299011, 0.009287834102563706, 0.009470132941097628, 0.004998630719288023, 0.004419420521896248, 0.007045829456658951, 0.00516662471111967, 0.003716692482830057, 0.003528985700440499, 0.005004277764277773, 0.004990620049931226, 0.00583327234607683, 0.0036056764238134196, 0.005008666043142027, 0.010793805803987465, 0.006898781415729748, 0.006496702431952501, 0.00649203101975211, 0.00840451567447488, 0.009665959744116485, 0.011951252297478879, 0.0035502180693046375, 0.009519382503431985, 0.010423623218104324, 0.005507170974122764, 0.005151239364694691, 3.56721843979483e-06, 0.0, 0.0, 0.0, 0.0, 0.0, 0.005889679863190076, 0.007078222193354841, 0.005311165962054717, 0.010216853795487146, 0.013083242196304053, 0.012614092460870346, 0.013766918083259378, 0.009131337337969917, 0.011344337222614412, 0.010000829414774261, 0.006341868453424938, 0.010539675965025664, 0.006671783001651888, 0.0, 0.0, 0.004926719594108732, 0.005051750328410303, 0.003308741156931767, 0.003769036335083326, 0.0060216849111972125, 0.005169333417697165, 0.011375599689118115, 0.01052350037092288, 0.010422492757820262, 0.01194969812539991, 0.008797259808312276, 0.013314584429989444, 0.011960039700831458, 0.009107837835100602, 0.010601663432694496, 0.004706398670889183, 0.006161591686161106, 0.006163409747291937, 0.007169491354374079, 0.0, 0.0, 0.0034551363026142216, 0.004149774280406668, 0.009212995800496284, 0.006132096015219425, 0.00764789792466648, 0.009998090025976663, 0.013572327258868928, 0.013460931118844067, 0.012297062224851798, 0.013521897915616218, 0.011315635854913056, 0.01289947158130526, 0.01263087778847592, 0.006271023941330749, 0.005027270524903886]
#
Stretch mode n=2:
population = [2.8104669235531995e-07, 0.00415887196946771, 4.557284433590688e-12, 0.008281884426977158, 0.0163407425288186, -2.229582847554883e-09, 0.007907665049350709, 0.013608825990360948, 0.022110299807825678, 0.006701069829986533, 0.01638749478921738, 0.004443331463102454, 0.0049734243792918425, 0.00534578683372915, 0.0022254470483604534, 1.3817097822094089e-08, -3.702744572645699e-08, 0.00393266546568626, 0.011250481040350991, 0.0038458553824206963, -1.4507507306457683e-08, 0.003909735397781082, 0.0111819437672679, 0.02257773786486501, 0.018538971557465977, 0.01783771285309581, 0.009968300424295421, 0.0103475612179689, 0.008035516832277113, 0.035611680320687684, 0.026937884809884433, 0.019011693217161937, 0.003848250177955052, 0.008112558534216628, 4.5565571813115423e-08, 0.0038115325383071487, -7.470167741478547e-08, 0.003938455514491, 0.008581726125662416, 0.00854263085756768, 0.015822426663342683, 0.00824998341300524, 0.027739098165710845, 0.033494991123462506, 0.03136191684015213, 0.03714791136925518, 0.04425088805355085, 0.03259975386674429, 0.014847413923619412, 0.011887327667956835, 0.023097971834376108, 0.0038996666829765373, -3.518391202680678e-08, 0.007648173922920766, 0.003229069243706675, -1.3867279528153707e-08, -7.837739456326295e-09, -7.205485801820785e-09, 0.019350282100017793, 0.025840195751488392, 0.011556078249165358, 0.04035885562056027, 0.0152631727305802, 0.03951658443143716, 0.029735944985107274, 0.032865268134794866, 0.0316049446798186, 0.01645237990535153, 0.02951554641855072, 0.0076301813027583355, 0.01618310373797223, 0.007179800778838391, 0.012339747156526817, 0.0024490422606952365, -4.116608566340069e-09, 0.0039201798214234945, 8.42726938101601e-09, 0.020940035545696033, 0.005367934492548926, 0.027912498025701185, 0.03475137733778291, 0.0187058269271794, 0.03403441555150584, 0.01676642395369032, 0.026749593587235936, 0.027868553903986615, 0.05707365434047067, 0.02821269608663374, 0.026212159470479963, 0.0036971966068901044, 0.011643617898323435, 0.003751942244815699, -2.8213993321374066e-08, -7.148049506381e-08, 0.00375990069085686, 4.396903663558805e-09, 0.007690450847630711, 0.015417848606117768, 0.03184250249256246, 0.03288059511101025]
errorbar = [3.0607548816595156e-05, 0.0037155420212082496, 1.2325156433855002e-07, 0.005232365563590829, 0.007319772915973431, 0.0, 0.0051137507053101395, 0.006689201707609317, 0.008489490453934547, 0.0047103310191960596, 0.00733006248353331, 0.003839960185822876, 0.004061481433022237, 0.004209991843561963, 0.0027205970140120575, 6.786530196200386e-06, 0.0, 0.00361349305060042, 0.006089309680829099, 0.0035735438893803083, 0.0, 0.0036029845808257443, 0.006070943886210106, 0.008576709473485048, 0.007787870502916152, 0.007641886515179855, 0.005735542232706051, 0.005842513498717621, 0.005154592548241263, 0.010699453030478525, 0.00934741232852776, 0.007884636693845074, 0.00357465203365909, 0.0051790426812444584, 1.232417268851397e-05, 0.0035576231569296253, 0.0, 0.0036161416282419834, 0.0053254358514480725, 0.005313396376329994, 0.007204646065289126, 0.0052223625517864285, 0.009481497877210454, 0.010387986120691164, 0.010062860264733136, 0.010919087881649752, 0.011873324016469716, 0.010252968661900152, 0.006982589830762443, 0.0062572675369982015, 0.008672649639626573, 0.003598360405674701, 0.0, 0.005029804289951887, 0.0032754858955204506, 0.0, 0.0, 0.0, 0.007953164712378656, 0.009160145565621607, 0.0061705038434648985, 0.011362220791371001, 0.007078184392619497, 0.011247966332676952, 0.009806752530943487, 0.010293224678596904, 0.01010050694298793, 0.007344317327204191, 0.009771451434010045, 0.005023929947775072, 0.007284964170897538, 0.004874508946076717, 0.006373768586072085, 0.0028536785924490314, 0.0, 0.003607774942902804, 5.300084688001737e-06, 0.008266710441491831, 0.004218656884140823, 0.00951023842667582, 0.010574138122625714, 0.007822173390678111, 0.010468376841639659, 0.007412896640651669, 0.00931558780220079, 0.009502964030113133, 0.013393562175002231, 0.009559766361537814, 0.009224077581050961, 0.0035040582872530837, 0.006193556883450542, 0.003529808858945607, 0.0, 0.0, 0.0035335363955730213, 3.828360677986529e-06, 0.005043579355111106, 0.007113400159903983, 0.010137152382461524, 0.010295542980040127]

## 
Background Alternating mode n=2:
population = [1.1894093009588827e-08, 0.0, 0.005743013074217872, 0.008403987015343319, 0.014918160349572513, 0.045626549182228714, 0.04384288932593058, 0.02693208200359496, 0.047334142514983926, 0.044741611553833195, 0.04132039772081315, 0.04966486764350348, 0.07795687024094874, 0.058226674966392104, 0.07702610977922268, 0.04749728442164261, 0.06213714380249014, 0.07180470523240899, 0.084971284686383]
errorbar = [0.0, 0.0, 0.0043627326585704805, 0.005270471205243183, 0.006998954407947174, 0.012047789173668666, 0.011820982810449783, 0.009346433359406249, 0.012260182362340718, 0.011935912163075919, 0.01149101423620604, 0.01254302841760537, 0.015478974624005796, 0.01351990252538213, 0.015394056016474002, 0.012280240550604346, 0.013937493696567639, 0.014905120992340837, 0.016098774846255503]
#
Background Stretch mode n=2:
population = [3.2707348390725176e-08, 3.2707348390725176e-08, 3.2707348390725176e-08, 0.0, 9.67008750289781e-10, 4.140177714473055e-08, 0.006189282517612318, 0.0037723334852372992, 2.0754842663903502e-09, -2.2571642093213157e-08, 0.007497007442047707, 0.003774297456049051, 0.0037467053718271987, 3.1097443080800013e-09, 3.1097443080800013e-09, 0.0037192615705449543, 2.2084457372451204e-08, 0.0019144155227944605, 0.007485823971769131]
errorbar = [1.0441479352555771e-05, 1.0441479352555771e-05, 1.0441479352555771e-05, 0.0, 0.0, 0.0, 0.004528051567554378, 0.003539351628624211, 2.630262510398734e-06, 0.0, 0.004980228348667555, 0.0035402693564013424, 0.003527353857442299, 3.2195984731068e-06, 3.2195984731068e-06, 0.0035144599698554075, 8.579910039296828e-06, 0.002523721152056056, 0.004976540435293317]




############# Data for Fig 6b #################
beta = [0.07142857142857144, 0.14285714285714288, 0.28571428571428575, 0.4285714285714286, 0.5714285714285715, 0.7142857142857143, 0.8571428571428572, 1.0]
coupling_rates =  [1.2, 2.5, 4.9, 7.5, 10.1, 12.2, 13.9, 18.1]
coupling_rates_errorbars =  [0.1, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.4]





==> fig/source_data/Fig7.txt <==
############# Data for Fig 7a #################
coupling duration tau / microsec [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]

p(00)= [0.9190283400809717, 0.905241935483871, 0.923076923076923, 0.9068322981366459, 0.8893360160965794, 0.8812877263581489, 0.879837067209776, 0.8793456032719836, 0.8795180722891566, 0.8764940239043826, 0.8563106796116505, 0.8895582329317269, 0.8495049504950496, 0.8888888888888888, 0.8385214007782101, 0.8542914171656687, 0.8522954091816368, 0.8605108055009824, 0.854581673306773, 0.8665338645418328, 0.8585858585858586]
errorbar for p(00)= [0.00862642743022774, 0.013098013110795555, 0.011916871834484364, 0.012999036979165438, 0.014029787351919775, 0.014465107654534298, 0.014541238074763521, 0.014566874289168202, 0.014557886715174186, 0.014714091882565243, 0.015687109331848473, 0.014017445070704605, 0.01599039021284052, 0.014054567378526133, 0.016456200121240532, 0.015778313707284573, 0.01586744747396651, 0.015493996199627318, 0.015765267961881834, 0.01520874262679393, 0.015583079414688398]

p(01)= [0.019230769230769225, 0.024193548387096763, 0.016194331983805654, 0.0351966873706004, 0.04024144869215291, 0.03219315895372232, 0.05498981670061099, 0.04907975460122699, 0.030120481927710833, 0.029880478087649397, 0.034951456310679606, 0.030120481927710833, 0.03564356435643564, 0.023060796645702295, 0.03891050583657587, 0.04391217564870259, 0.04391217564870259, 0.03536345776031433, 0.04382470119521912, 0.031872509960159355, 0.056565656565656555]
errorbar for p(01)= [0.0043429191502446975, 0.006871422065851868, 0.00564483402686101, 0.008241101937087858, 0.00878886505748151, 0.007893891242005137, 0.010194698304495743, 0.00966135935461572, 0.007643721409909348, 0.0076141493440702755, 0.008213385661521352, 0.007643721409909348, 0.008291332905679794, 0.006712525054518286, 0.008648292128752089, 0.009163394183216182, 0.009163394183216182, 0.008259889056827433, 0.009154681508427137, 0.007855781701269314, 0.010331116402688797]

p(10)= [0.04655870445344129, 0.04435483870967741, 0.03846153846153845, 0.0372670807453416, 0.038229376257545265, 0.046277665995975846, 0.036659877800407324, 0.04089979550102248, 0.056224899598393566, 0.05179282868525896, 0.06019417475728155, 0.04417670682730923, 0.06336633663366337, 0.05450733752620544, 0.08560311284046693, 0.06986027944111776, 0.057884231536926144, 0.041257367387033395, 0.05776892430278884, 0.05776892430278884, 0.04444444444444443]
errorbar for p(10)= [0.006662656489198463, 0.009207332620549333, 0.008600261451922267, 0.008470920308686866, 0.008575300700092598, 0.009395322626279606, 0.008404276430492576, 0.008857426514399882, 0.010301811516771614, 0.009910633842700313, 0.010636807423524354, 0.009189681757406315, 0.010895048785140212, 0.010152466467022657, 0.012512011821644768, 0.011399984280473962, 0.010443528836203371, 0.008894402399635936, 0.010433760174327135, 0.010433760174327135, 0.009216196157034541]

p(02)= [0.0030364372469635606, 0.002016129032258063, 0.002024291497975707, 0.0020703933747411992, 0.004024144869215289, 0.008048289738430577, 0.008146639511201623, 0.0, 0.0040160642570281095, 0.001992031872509959, 0.0019417475728155328, 0.010040160642570274, 0.019801980198019792, 0.0, 0.0019455252918287925, 0.003992015968063869, 0.003992015968063869, 0.007858546168958737, 0.005976095617529877, 0.001992031872509959, 0.004040404040404037]
errorbar for p(02)= [0.0017398900240557771, 0.0020060230586827006, 0.0020100715121143973, 0.0020327847136453123, 0.0028312368771569985, 0.003995876567342102, 0.004020017854655909, 0.0, 0.002828404315125944, 0.0019940229093613057, 0.0019687443659241275, 0.00445855488176195, 0.0062305476128919875, 0.0, 0.001970654826786085, 0.002819957367257382, 0.002819957367257382, 0.003948870578043571, 0.003446848386192818, 0.0019940229093613057, 0.002836927625299709]

p(11)= [0.002024291497975707, 0.0, 0.0, 0.0041407867494823985, 0.0020120724346076443, 0.0020120724346076443, 0.002036659877800406, 0.002044989775051123, 0.0, 0.007968127490039835, 0.0019417475728155328, 0.0020080321285140547, 0.005940594059405936, 0.008385744234800832, 0.0019455252918287925, 0.003992015968063869, 0.003992015968063869, 0.011787819253438107, 0.001992031872509959, 0.001992031872509959, 0.006060606060606056]
errorbar for p(11)= [0.001421335196885988, 0.0, 0.0, 0.0028718080139792453, 0.0020040079835796747, 0.0020040079835796747, 0.0020161904147885257, 0.0020203008646590536, 0.0, 0.003976087633426181, 0.0019687443659241275, 0.0020019989687734157, 0.0034366563405808523, 0.004078093556658389, 0.001970654826786085, 0.002819957367257382, 0.002819957367257382, 0.004826772538806108, 0.0019940229093613057, 0.0019940229093613057, 0.00347098692443063]

p(20)= [0.008097165991902827, 0.012096774193548378, 0.004048582995951414, 0.0041407867494823985, 0.012072434607645866, 0.02414486921529174, 0.012219959266802435, 0.010224948875255616, 0.014056224899598383, 0.023904382470119515, 0.01941747572815533, 0.012048192771084328, 0.021782178217821774, 0.014675052410901456, 0.02140077821011672, 0.013972055888223544, 0.023952095808383225, 0.019646365422396846, 0.025896414342629473, 0.017928286852589632, 0.02222222222222221]
errorbar for p(20)= [0.002834008097165991, 0.004888853085879894, 0.002839785897449421, 0.0028718080139792453, 0.0048839924099633855, 0.006864676905123532, 0.004913376000739232, 0.004498977505112473, 0.0052647217288609455, 0.00683124629461444, 0.0061709703231342524, 0.004879146200317248, 0.006528049468242229, 0.005377675194289583, 0.006471906195568368, 0.0052491594646152445, 0.006837893376584524, 0.006206510412153757, 0.0071029275748559235, 0.0059341154999074455, 0.0065921764329739205]

p(12)= [0.002024291497975707, 0.004032258064516126, 0.0, 0.0020703933747411992, 0.0, 0.0, 0.0, 0.004089979550102246, 0.0, 0.001992031872509959, 0.0019417475728155328, 0.0040160642570281095, 0.001980198019801979, 0.0, 0.0019455252918287925, 0.0, 0.0, 0.0, 0.0, 0.001992031872509959, 0.0]
errorbar for p(12)= [0.001421335196885988, 0.0028340779662589634, 0.0, 0.0020327847136453123, 0.0, 0.0, 0.0, 0.002854207987299451, 0.0, 0.0019940229093613057, 0.0019687443659241275, 0.002828404315125944, 0.001988103033348298, 0.0, 0.001970654826786085, 0.0, 0.0, 0.0, 0.0, 0.0019940229093613057, 0.0]

p(21)= [0.0, 0.002016129032258063, 0.004048582995951414, 0.006211180124223598, 0.004024144869215289, 0.0020120724346076443, 0.002036659877800406, 0.008179959100204493, 0.006024096385542164, 0.001992031872509959, 0.009708737864077664, 0.0040160642570281095, 0.001980198019801979, 0.006289308176100624, 0.005836575875486378, 0.007984031936127739, 0.005988023952095804, 0.011787819253438107, 0.003984063745019918, 0.009960159362549794, 0.004040404040404037]
errorbar for p(21)= [0.0, 0.0020060230586827006, 0.002839785897449421, 0.0035135740680076882, 0.0028312368771569985, 0.0020040079835796747, 0.0020161904147885257, 0.004028162700121105, 0.003460579907553028, 0.0019940229093613057, 0.004385083413839305, 0.002828404315125944, 0.001988103033348298, 0.003535463980517029, 0.003406614230445258, 0.003980021901992659, 0.0034502659379372284, 0.004826772538806108, 0.002817158490783057, 0.004440935619443814, 0.002836927625299709]

p(22)= [0.0, 0.006048387096774189, 0.012145748987854242, 0.0020703933747411992, 0.010060362173038222, 0.004024144869215289, 0.004073319755600812, 0.00613496932515337, 0.010040160642570274, 0.003984063745019918, 0.013592233009708729, 0.0040160642570281095, 0.0, 0.004192872117400416, 0.003891050583657585, 0.0019960079840319347, 0.007984031936127739, 0.011787819253438107, 0.005976095617529877, 0.009960159362549794, 0.004040404040404037]
errorbar for p(22)= [0.0, 0.003467507493950594, 0.004898618125426452, 0.0020327847136453123, 0.004462992557911233, 0.0028312368771569985, 0.002848412828846775, 0.0034920857596951417, 0.00445855488176195, 0.002817158490783057, 0.005178317141990922, 0.002828404315125944, 0.0, 0.0028897376838763556, 0.0027842091548635505, 0.0019960079840319355, 0.003980021901992659, 0.004826772538806108, 0.003446848386192818, 0.004440935619443814, 0.002836927625299709]




############# Data for Fig 7b #################
coupling duration tau / microsec [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]

p(00)= [0.08704453441295547, 0.06, 0.09054325955734406, 0.07414829659318636, 0.06666666666666667, 0.07723577235772357, 0.06972111553784861, 0.06547619047619048, 0.0703125, 0.08281573498964803, 0.09200000000000001, 0.07157894736842105, 0.1, 0.09287257019438445, 0.1106719367588933, 0.0995850622406639, 0.07741935483870967, 0.07992202729044835, 0.05220883534136545, 0.09645669291338584, 0.10699588477366255]
errorbar for p(00)= [0.008914470452123744, 0.010620734437881401, 0.012833174019397967, 0.011717536149337472, 0.01115546702045434, 0.011939045843452439, 0.011389475983205423, 0.011062464368929385, 0.011434041485297313, 0.012325363201769952, 0.01292563344675997, 0.011528694779726789, 0.01341640786499874, 0.012980543586450729, 0.014030228734623597, 0.013391630044112405, 0.011952037343906489, 0.012127200570967165, 0.009948172983383798, 0.013202484562051085, 0.013823730713173176]

p(01)= [0.0, 0.17600000000000002, 0.3340040241448692, 0.5791583166332664, 0.6666666666666667, 0.8048780487804877, 0.800796812749004, 0.6805555555555556, 0.47851562500000006, 0.28985507246376807, 0.12000000000000001, 0.027368421052631566, 0.007999999999999995, 0.07775377969762419, 0.23715415019762848, 0.3900414937759336, 0.632258064516129, 0.7290448343079923, 0.7931726907630522, 0.6948818897637796, 0.5534979423868313]
errorbar for p(01)= [0.0, 0.01703079563614102, 0.02109243162842553, 0.022078675726038804, 0.021081851067789193, 0.01772283134105849, 0.017861762367697126, 0.020851843628707015, 0.022340027825894015, 0.020289855072463767, 0.014532721699667961, 0.007296491017155772, 0.003983967871356393, 0.011975652753846657, 0.019021674965242635, 0.021813258670312054, 0.021564220568824066, 0.01987654214780953, 0.01811351834353292, 0.020592282488451737, 0.022232317475259986]

p(10)= [0.7874493927125505, 0.638, 0.40040241448692154, 0.22044088176352705, 0.10784313725490197, 0.010162601626016253, 0.023904382470119515, 0.12301587301587302, 0.294921875, 0.46790890269151136, 0.634, 0.7389473684210526, 0.7280000000000001, 0.6457883369330454, 0.48814229249011865, 0.3381742738589211, 0.13978494623655913, 0.031189083820662763, 0.0040160642570281095, 0.053149606299212594, 0.17078189300411523]
errorbar for p(10)= [0.012937265809636358, 0.021492138097453217, 0.021912568126988906, 0.018538969734634432, 0.013871769533979603, 0.004485381400551607, 0.00683124629461444, 0.01468897327943758, 0.020393281376300598, 0.022314576468019157, 0.021542701780417423, 0.019642003722871743, 0.019900552756142227, 0.021389051442936728, 0.022354390833686795, 0.02115714698908681, 0.01550774742135049, 0.0077738439489213355, 0.002828404315125944, 0.010032420012085947, 0.016829464520658175]

p(02)= [0.0010121457489878534, 0.005999999999999996, 0.0181086519114688, 0.032064128256513016, 0.07450980392156863, 0.05284552845528454, 0.04780876494023904, 0.05357142857142857, 0.029296874999999993, 0.0331262939958592, 0.009999999999999993, 0.00421052631578947, 0.005999999999999996, 0.03023758099352051, 0.017786561264822125, 0.022821576763485465, 0.06451612903225806, 0.06627680311890838, 0.08032128514056225, 0.07283464566929133, 0.05761316872427983]
errorbar for p(02)= [0.0010055452799206306, 0.0034536936748935905, 0.0059633427936716926, 0.007878581082360314, 0.011743772225408497, 0.010005286460423436, 0.009541811875647939, 0.010069908699908346, 0.007541693193870242, 0.008003617012571141, 0.004449719092257397, 0.002895789282366213, 0.0034536936748935905, 0.007658102857650947, 0.00591104043349305, 0.006678435804514977, 0.01098670088124284, 0.011125123683559283, 0.012154816024434984, 0.011621511094476494, 0.010420546196224793]

p(11)= [0.005060728744939268, 0.01999999999999999, 0.05633802816901408, 0.03406813627254508, 0.029411764705882346, 0.03048780487804877, 0.025896414342629473, 0.02777777777777777, 0.05859375, 0.04347826086956521, 0.044, 0.01894736842105262, 0.031999999999999994, 0.045356371490280774, 0.03952569169960474, 0.05186721991701244, 0.04086021505376343, 0.05263157894736842, 0.03413654618473894, 0.035433070866141725, 0.045267489711934145]
errorbar for p(11)= [0.002243906809452971, 0.006260990336999409, 0.010311552235336972, 0.008112644249991538, 0.007556019163920663, 0.0076887318371454206, 0.0071029275748559235, 0.007349309197401639, 0.010503382546678713, 0.009120076940610013, 0.009172131704244111, 0.006097272447737515, 0.00787095928079926, 0.009305823021690926, 0.00871359987551328, 0.009917359670304663, 0.008853322300642131, 0.009986139979479093, 0.008120497817168124, 0.00826771653543307, 0.009297133330991234]

p(20)= [0.09716599190283401, 0.08800000000000001, 0.07444668008048289, 0.04208416833667334, 0.023529411764705875, 0.0, 0.011952191235059754, 0.0238095238095238, 0.04101562499999999, 0.06832298136645962, 0.078, 0.12210526315789473, 0.11400000000000002, 0.09503239740820735, 0.07509881422924901, 0.07261410788381742, 0.023655913978494612, 0.01169590643274853, 0.012048192771084328, 0.01968503937007873, 0.034979423868312744]
errorbar for p(20)= [0.009366149791689881, 0.012669333052690659, 0.011739196898040097, 0.008979208329478038, 0.006778757783947262, 0.0, 0.004859904599833275, 0.006818010030131596, 0.008869424277354125, 0.011283169021481335, 0.011992997957141493, 0.014642101479434979, 0.014212951839783319, 0.013114971662268729, 0.011786346535768388, 0.011605283212404146, 0.006796515535527992, 0.004808141471601043, 0.004879146200317248, 0.006212493637031298, 0.008216552047441025]

p(12)= [0.020242914979757082, 0.0, 0.0020120724346076443, 0.00801603206412825, 0.003921568627450978, 0.004065040650406501, 0.007968127490039835, 0.0019841269841269827, 0.0019531249999999987, 0.0, 0.0019999999999999987, 0.006315789473684206, 0.0019999999999999987, 0.002159827213822893, 0.0019762845849802357, 0.0, 0.004301075268817201, 0.007797270955165687, 0.0020080321285140547, 0.003937007874015745, 0.01234567901234567]
errorbar for p(12)= [0.004453441295546558, 0.0, 0.0020040079835796747, 0.00398792559962573, 0.002795063479404777, 0.0028455284552845518, 0.003976087633426181, 0.0019900704631936237, 0.001974492493140642, 0.0, 0.001997998998998748, 0.0035428520367094944, 0.001997998998998748, 0.002076132153900287, 0.0019861414270989893, 0.0, 0.0029266281008523, 0.003933566707408791, 0.0020019989687734157, 0.0028005384635872025, 0.00493827160493827]

p(21)= [0.002024291497975707, 0.005999999999999996, 0.016096579476861154, 0.00801603206412825, 0.023529411764705875, 0.016260162601626004, 0.005976095617529877, 0.01587301587301586, 0.01757812499999999, 0.012422360248447195, 0.01799999999999999, 0.00842105263157894, 0.007999999999999995, 0.004319654427645786, 0.011857707509881415, 0.012448132780082978, 0.010752688172043003, 0.017543859649122796, 0.018072289156626495, 0.017716535433070855, 0.010288065843621392]
errorbar for p(21)= [0.001421335196885988, 0.0034536936748935905, 0.005628051102469885, 0.00398792559962573, 0.006778757783947262, 0.005656106384041001, 0.003446848386192818, 0.0055894656703679374, 0.00587692683661867, 0.004953391810528417, 0.0059457547880819965, 0.004086597240775048, 0.003983967871356393, 0.0029329149368065577, 0.004840888819729599, 0.0049584628203451124, 0.004612389374091873, 0.005871298431818072, 0.00595746280244632, 0.005899603343500239, 0.004512697983428252]

p(22)= [0.0, 0.005999999999999996, 0.008048289738430577, 0.0020040080160320627, 0.003921568627450978, 0.004065040650406501, 0.005976095617529877, 0.00793650793650793, 0.007812499999999995, 0.0020703933747411992, 0.0019999999999999987, 0.002105263157894735, 0.0019999999999999987, 0.006479481641468678, 0.017786561264822125, 0.012448132780082978, 0.006451612903225801, 0.0038986354775828436, 0.0040160642570281095, 0.0059055118110236185, 0.008230452674897113]
errorbar for p(22)= [0.0, 0.0034536936748935905, 0.003995876567342102, 0.0019999959839478386, 0.002795063479404777, 0.0028455284552845518, 0.003446848386192818, 0.003968253968253967, 0.003937375990110671, 0.0020327847136453123, 0.001997998998998748, 0.0020497956117285186, 0.001997998998998748, 0.0035881744548242212, 0.00591104043349305, 0.0049584628203451124, 0.00358049985174493, 0.002786910877296142, 0.002828404315125944, 0.003426554170379765, 0.0040404733197147566]


==> fig/source_data/Fig8.txt <==
############# Data for Fig 8a #################
coupling duration tau / microsec [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]

p(00)= [0.009756097560975605, 0.014285714285714277, 0.03536345776031433, 0.024291497975708492, 0.030864197530864185, 0.010660980810234534, 0.015503875968992237, 0.015473887814313336, 0.038229376257545265, 0.03522504892367905, 0.014705882352941166, 0.014736842105263149, 0.00622406639004149, 0.017013232514177683, 0.024096385542168666, 0.03594080338266384, 0.017094017094017082, 0.013513513513513504, 0.016736401673640156, 0.008113590263691678, 0.028571428571428564]
errorbar for p(00)= [0.0031082014286973633, 0.00530690732028763, 0.008259889056827433, 0.006884972200641719, 0.007734545732186213, 0.004592891093504906, 0.005525125482544327, 0.005519863514657474, 0.008575300700092598, 0.008244300437514814, 0.0053832368287420945, 0.005388815749314072, 0.0035171941622872756, 0.005783386971938885, 0.006857951552172388, 0.008324549481488176, 0.005796863233440398, 0.005163506263389944, 0.005736949456402545, 0.004011922211789407, 0.007450517034517312]
 
p(01)= [0.08292682926829267, 0.07346938775510205, 0.06286836935166994, 0.06477732793522267, 0.05761316872427983, 0.057569296375266525, 0.09108527131782947, 0.08704061895551257, 0.07645875251509054, 0.060665362035225046, 0.08823529411764705, 0.08842105263157896, 0.08506224066390042, 0.09073724007561437, 0.08634538152610442, 0.06976744186046512, 0.09188034188034187, 0.09652509652509653, 0.09414225941422595, 0.09533468559837728, 0.0816326530612245]
errorbar for p(01)= [0.008720663406863042, 0.011668044979172176, 0.010855039151171399, 0.011007381679654366, 0.010420546196224793, 0.01041682029125234, 0.012867691686296099, 0.012606708500425782, 0.011883838746711997, 0.010675680389030023, 0.012684622736969308, 0.012696674374268444, 0.012476109640199313, 0.012845543455928574, 0.01256103949641238, 0.011392975547828735, 0.012918076068540034, 0.01320666515558847, 0.013059823460262434, 0.013133619708232444, 0.012244897959183673]

p(10)= [0.04682926829268293, 0.053061224489795916, 0.07858546168958742, 0.06072874493927125, 0.05349794238683127, 0.06396588486140725, 0.060077519379844964, 0.056092843326885876, 0.07847082494969819, 0.1076320939334638, 0.06512605042016806, 0.07789473684210527, 0.06639004149377593, 0.04914933837429111, 0.08032128514056225, 0.10147991543340382, 0.06837606837606837, 0.0637065637065637, 0.08158995815899582, 0.08519269776876268, 0.07755102040816327]
errorbar for p(10)= [0.006681039434388547, 0.010024542976658776, 0.012034100456670768, 0.010680895512771594, 0.010063390337973236, 0.010942965816935045, 0.010627154938647437, 0.010290426254960608, 0.01202606790113976, 0.013859828735519197, 0.011034912593839407, 0.011985586912154485, 0.0111339484356836, 0.009667851975662488, 0.012154816024434984, 0.013504202471603647, 0.011287230098611403, 0.01092227425468389, 0.01224197997765142, 0.012484782898844731, 0.011961342704045889]

p(02)= [0.006829268292682922, 0.2816326530612245, 0.38310412573673874, 0.31983805668016196, 0.15843621399176955, 0.0277185501066098, 0.04069767441860465, 0.20696324951644102, 0.33400402414486924, 0.3483365949119374, 0.21638655462184875, 0.029473684210526308, 0.016597510373443973, 0.15879017013232516, 0.3353413654618474, 0.35729386892177595, 0.2564102564102564, 0.08301158301158301, 0.010460251046025097, 0.09533468559837728, 0.28979591836734697]
errorbar for p(02)= [0.0026043481693639728, 0.02011545186123943, 0.021740991448424233, 0.020858651642866058, 0.016329983471377044, 0.007341693549392696, 0.00883644427533178, 0.01811791725701585, 0.021092431628425532, 0.021307191816712694, 0.01841539647147106, 0.0075637274077777926, 0.005713498581928133, 0.016344776046289065, 0.021113385994294288, 0.021430583760256496, 0.019527623348368994, 0.012338610950791347, 0.004549908613165594, 0.013133619708232444, 0.02028862952813585]

p(11)= [0.704390243902439, 0.22448979591836737, 0.021611001964636535, 0.0931174089068826, 0.43004115226337447, 0.6673773987206824, 0.6007751937984497, 0.30947775628626695, 0.056338028169014086, 0.050880626223091974, 0.28781512605042014, 0.5915789473684211, 0.6265560165975104, 0.41209829867674863, 0.08835341365461848, 0.016913319238900625, 0.21153846153846154, 0.5193050193050193, 0.6778242677824268, 0.4726166328600406, 0.1653061224489796]
errorbar for p(11)= [0.014429990582030936, 0.01865980318475504, 0.006502917277456482, 0.01299588835481061, 0.022140720838462493, 0.021070586436902877, 0.02190179720090956, 0.02067371638822033, 0.010311552235336974, 0.009827694347937158, 0.020247349419961168, 0.02198241553600932, 0.021632548377986848, 0.022012418808685152, 0.01269228804827517, 0.0057666730219813325, 0.018264169339359638, 0.022344006633978286, 0.020898733444285267, 0.022327120333982986, 0.016612044325119205]

p(20)= [0.006829268292682922, 0.27346938775510204, 0.36738703339882123, 0.3785425101214575, 0.16666666666666666, 0.010660980810234534, 0.046511627906976744, 0.2321083172147002, 0.34004024144869216, 0.3463796477495108, 0.23739495798319327, 0.06315789473684211, 0.02282157676348547, 0.12476370510396975, 0.29718875502008035, 0.3615221987315011, 0.24145299145299146, 0.07915057915057916, 0.02301255230125522, 0.10141987829614604, 0.2693877551020408]
errorbar for p(20)= [0.0026043481693639728, 0.01993408546765824, 0.021559860903504674, 0.021690923362199396, 0.016666666666666666, 0.004592891093504906, 0.009417886851775158, 0.018880362618046313, 0.021185508048862427, 0.02127913472744771, 0.019028325827951924, 0.010878324785485317, 0.006678435804514977, 0.014778208483622055, 0.02043857132530036, 0.021485990717481106, 0.01913914545487301, 0.012073588113788466, 0.006705665475974359, 0.013500658249325547, 0.019840261717181236]

p(12)= [0.05268292682926829, 0.028571428571428564, 0.01768172888015716, 0.022267206477732785, 0.030864197530864185, 0.053304904051172705, 0.042635658914728675, 0.02707930367504835, 0.018108651911468803, 0.02544031311154598, 0.014705882352941166, 0.046315789473684206, 0.058091286307053944, 0.05671077504725898, 0.02811244979919678, 0.021141649048625782, 0.05341880341880341, 0.044401544401544396, 0.033472803347280325, 0.04259634888438133, 0.0183673469387755]
errorbar for p(12)= [0.007064519520106817, 0.007450517034517312, 0.005893909626719055, 0.006598693506052663, 0.007734545732186213, 0.010046242208434752, 0.00903524869648153, 0.007258927605028564, 0.005963342793671693, 0.0070417474507869825, 0.0053832368287420945, 0.009399003896064047, 0.010461040938859367, 0.01034356447660072, 0.007392176941264924, 0.006433456259916675, 0.01005636463739324, 0.009211953892231775, 0.008043926253186888, 0.009031267900588643, 0.006004995837668193]

p(21)= [0.08390243902439024, 0.04285714285714285, 0.027504911591355593, 0.020242914979757075, 0.061728395061728385, 0.1002132196162047, 0.09496124031007752, 0.05029013539651837, 0.038229376257545265, 0.007827788649706452, 0.06302521008403361, 0.08210526315789474, 0.1037344398340249, 0.07372400756143667, 0.05220883534136546, 0.021141649048625782, 0.04273504273504272, 0.0945945945945946, 0.06276150627615062, 0.08924949290060852, 0.053061224489795916]
errorbar for p(21)= [0.008767144332686027, 0.009057638562369918, 0.007314149496654728, 0.0062981170793943485, 0.01076271344084117, 0.01342911242267031, 0.01311057612379023, 0.0097735395510857, 0.008575300700092598, 0.003941196360132791, 0.010867661475947532, 0.012277132313343177, 0.013636246244941896, 0.011686640087768416, 0.009948172983383798, 0.006433456259916675, 0.009045303627571248, 0.013087891905733244, 0.010846427947126126, 0.012750217325017856, 0.010024542976658776]

p(22)= [0.0058536585365853615, 0.008163265306122445, 0.0058939096267190535, 0.016194331983805658, 0.010288065843621392, 0.008528784648187628, 0.007751937984496119, 0.015473887814313336, 0.02012072434607645, 0.01761252446183952, 0.012605042016806713, 0.006315789473684207, 0.014522821576763476, 0.017013232514177683, 0.008032128514056219, 0.014799154334038046, 0.017094017094017082, 0.005791505791505788, 0.0, 0.010141987829614597, 0.01632653061224489]
errorbar for p(22)= [0.00241234185353619, 0.004024084095956321, 0.0034232065248918655, 0.00564483402686101, 0.004512697983428252, 0.004112431028141984, 0.003922204849821244, 0.005519863514657474, 0.006279471442385203, 0.005882571451996248, 0.004989219364301644, 0.003542852036709495, 0.005350123219181586, 0.005783386971938885, 0.00399189514531379, 0.00540002580827821, 0.005796863233440398, 0.0033935127087349306, 0.0, 0.004480876680400509, 0.005667446516803193]




############# Data for Fig 8b #################
coupling duration tau / microsec [0.0, 29.0, 44.73684210526316, 60.473684210526315, 76.21052631578948, 91.94736842105263, 107.68421052631578, 123.42105263157895, 139.1578947368421, 154.89473684210526, 170.6315789473684, 186.36842105263156, 202.10526315789474, 217.8421052631579, 233.57894736842104, 249.31578947368422, 265.0526315789474, 280.7894736842105, 296.5263157894737, 312.2631578947368, 328.0]

p(00)= [0.03621730382293762, 0.029702970297029695, 0.03861788617886178, 0.03621730382293762, 0.08349514563106797, 0.08757637474541752, 0.06854838709677419, 0.08333333333333334, 0.0440251572327044, 0.02469135802469135, 0.02032520325203251, 0.023255813953488365, 0.024742268041237105, 0.018072289156626495, 0.02186878727634194, 0.04208416833667334, 0.03784860557768924, 0.0658682634730539, 0.06782945736434108, 0.07157464212678936, 0.06513409961685823]
errorbar for p(00)= [0.005908097047843294, 0.007592193866408242, 0.008617023273258377, 0.008355310972876432, 0.01237123326811961, 0.012641736694921923, 0.011300398729532066, 0.012360330811826106, 0.009174632718898349, 0.00693998485064454, 0.006310640120430902, 0.006740175230785784, 0.006946954471336728, 0.00595746280244632, 0.006540725253273377, 0.008979208329478038, 0.008534177011699926, 0.011093208313206622, 0.011245320989460472, 0.011528374797100534, 0.011035546989973758]

p(01)= [0.15995975855130784, 0.12277227722772278, 0.09146341463414634, 0.060362173038229376, 0.017475728155339796, 0.002036659877800406, 0.014112903225806443, 0.042635658914728675, 0.058700209643605866, 0.1234567901234568, 0.12398373983739837, 0.13565891472868216, 0.15051546391752577, 0.12650602409638553, 0.14512922465208747, 0.11422845691382766, 0.049800796812749, 0.02594810379241516, 0.013565891472868208, 0.018404907975460114, 0.08045977011494253]
errorbar for p(01)= [0.011591921074417094, 0.01467646041605686, 0.012891691775528033, 0.010650688344358991, 0.005860089944835396, 0.0020161904147885257, 0.005275173776918721, 0.00903524869648153, 0.010512325625797804, 0.014711574429398747, 0.014738505493660521, 0.015313756794680937, 0.01599128256514891, 0.01486622009548562, 0.015752252715340205, 0.014225351773851744, 0.009728378842290662, 0.007109824147191435, 0.0051733660341047915, 0.006011017773701049, 0.012164373843975129]

p(10)= [0.0070422535211267555, 0.021782178217821774, 0.06300813008130081, 0.11670020120724348, 0.1378640776699029, 0.164969450101833, 0.1713709677419355, 0.15503875968992248, 0.07547169811320754, 0.06995884773662552, 0.014227642276422753, 0.007751937984496119, 0.004123711340206183, 0.008032128514056219, 0.049701789264413515, 0.10220440881763526, 0.13944223107569723, 0.17964071856287425, 0.19961240310077522, 0.16155419222903886, 0.1360153256704981]
errorbar for p(10)= [0.002644363852889941, 0.006528049468242229, 0.01086628783209415, 0.014358360926333644, 0.015418013734468515, 0.016598465629987118, 0.01685247513910808, 0.016186521719241162, 0.011813189315093228, 0.011407419283956312, 0.0052962659434127556, 0.003922204849821244, 0.0028659052130134513, 0.00399189514531379, 0.009719209989328284, 0.013546857025588846, 0.015491810434441101, 0.01716798944530713, 0.017875530293063133, 0.016459309536080886, 0.015330698408960137]

p(02)= [0.7474849094567404, 0.497029702970297, 0.23780487804878048, 0.09456740442655936, 0.007766990291262131, 0.0, 0.0, 0.023255813953488365, 0.1320754716981132, 0.30246913580246915, 0.565040650406504, 0.7151162790697675, 0.731958762886598, 0.604417670682731, 0.33001988071570576, 0.16633266533066132, 0.03585657370517928, 0.005988023952095804, 0.0019379844961240297, 0.010224948875255617, 0.05555555555555555]
errorbar for p(02)= [0.013738676049430272, 0.022360285209967933, 0.019039628043897555, 0.01308620727686849, 0.0039259811902446935, 0.0, 0.0, 0.006740175230785784, 0.015141435960557644, 0.020541740806921727, 0.022170688478019753, 0.02018539008685133, 0.019808843091918264, 0.02186764505149984, 0.021028873438589005, 0.016653294555412125, 0.008315152413191754, 0.0034502659379372284, 0.001966839450599267, 0.004498977505112473, 0.010243938285880985]

p(11)= [0.0090543259557344, 0.1900990099009901, 0.323170731707317, 0.289738430583501, 0.15533980582524273, 0.018329938900203655, 0.03629032258064516, 0.13953488372093023, 0.3228511530398323, 0.29218106995884774, 0.1605691056910569, 0.04844961240310077, 0.01237113402061855, 0.13052208835341367, 0.2664015904572565, 0.282565130260521, 0.21912350597609564, 0.07984031936127745, 0.01744186046511627, 0.10020449897750512, 0.20689655172413796]
errorbar for p(11)= [0.0029953873100521935, 0.017547727849248938, 0.020915611866501746, 0.020287438104724352, 0.016199342613292592, 0.00599899195534024, 0.008363412589085614, 0.015496122092053657, 0.020910202582504218, 0.020337713358022855, 0.016418688619291803, 0.009602317164215111, 0.004943296281564043, 0.015065594764580477, 0.0197702697532988, 0.02013564388945016, 0.01849910241632494, 0.012121538084382417, 0.005854509709383303, 0.013428593177408592, 0.018115759360777514]

p(20)= [0.0010060362173038222, 0.0495049504950495, 0.1646341463414634, 0.30784708249496984, 0.537864077669903, 0.6883910386965377, 0.6471774193548387, 0.5, 0.2788259958071279, 0.11522633744855969, 0.02032520325203251, 0.0038759689922480594, 0.0020618556701030915, 0.02208835341365461, 0.07355864811133202, 0.1963927855711423, 0.4282868525896415, 0.5808383233532934, 0.6182170542635659, 0.5644171779141104, 0.3563218390804598]
errorbar for p(20)= [0.0010025089069097069, 0.009700949476369021, 0.016584917497526542, 0.020643510180892447, 0.02229647109397393, 0.02071274083934039, 0.021370016716514284, 0.022360679774997897, 0.020054030012408547, 0.014279301706088455, 0.006310640120430902, 0.0027788291982844826, 0.0020285977527833136, 0.006572740380865215, 0.0116745683774061, 0.01776640984255117, 0.02212949274106843, 0.02206649793136321, 0.021726699154783966, 0.02217432872443186, 0.02141759025076251]

p(12)= [0.03319919517102615, 0.04356435643564356, 0.022357723577235762, 0.024144869215291742, 0.011650485436893196, 0.002036659877800406, 0.002016129032258063, 0.01744186046511627, 0.03563941299790356, 0.03497942386831275, 0.048780487804878044, 0.056201550387596895, 0.05360824742268041, 0.048192771084337345, 0.04373757455268389, 0.03607214428857714, 0.023904382470119515, 0.005988023952095804, 0.0, 0.008179959100204495, 0.03256704980842911]
errorbar for p(12)= [0.005665422191771965, 0.009128691394059913, 0.006611785806222049, 0.006864676905123533, 0.004798906464180758, 0.0020161904147885257, 0.0020060230586827006, 0.005854509709383303, 0.008290867896555634, 0.008216552047441027, 0.009633374467381217, 0.010299799621509858, 0.010073172611540922, 0.009578123814145441, 0.00914599356275001, 0.008339177980472802, 0.00683124629461444, 0.0034502659379372284, 0.0, 0.004028162700121105, 0.007938064887011747]

p(21)= [0.0, 0.037623762376237616, 0.04674796747967479, 0.06237424547283702, 0.038834951456310676, 0.03462321792260692, 0.05241935483870967, 0.03294573643410852, 0.04612159329140461, 0.02880658436213991, 0.03048780487804877, 0.0, 0.008247422680412366, 0.03212851405622489, 0.05168986083499006, 0.05410821643286572, 0.06374501992031872, 0.04790419161676646, 0.06782945736434108, 0.05521472392638037, 0.06321839080459771]
errorbar for p(21)= [0.0, 0.008509784354599594, 0.009440613858875286, 0.01081514669105614, 0.008640231247101744, 0.008176117746619185, 0.009967102495409899, 0.007982520264292824, 0.009380233677650772, 0.00748020922963079, 0.0076887318371454206, 0.0, 0.0040446020075016005, 0.007886225033660129, 0.009901314975481733, 0.010117363030683429, 0.010925345976734733, 0.009550851275390125, 0.011245320989460472, 0.010214309393014681, 0.01088318205936801]

p(22)= [0.006036217303822933, 0.007920792079207916, 0.012195121951219502, 0.008048289738430579, 0.009708737864077664, 0.002036659877800406, 0.008064516129032253, 0.0058139534883720895, 0.006289308176100625, 0.008230452674897115, 0.016260162601626004, 0.009689922480620148, 0.01237113402061855, 0.010040160642570274, 0.017892644135188856, 0.006012024048096188, 0.001992031872509959, 0.007984031936127739, 0.013565891472868208, 0.010224948875255617, 0.0038314176245210704]
errorbar for p(22)= [0.0024494451176713394, 0.003964354457423269, 0.004908441901828805, 0.003995876567342103, 0.004385083413839305, 0.0020161904147885257, 0.003999869925044271, 0.0034000445388868467, 0.003535463980517029, 0.0040404733197147566, 0.005656106384041001, 0.004380873858704384, 0.004943296281564043, 0.00445855488176195, 0.00592832141858728, 0.003457131647751153, 0.0019940229093613057, 0.003980021901992659, 0.0051733660341047915, 0.004498977505112473, 0.0027628745405854313]

==> fig/source_data/Fig9.txt <==
############# Data for Fig 9a #################
coupling phase  [-3.141592653589793, -2.6927937030769655, -2.243994752564138, -1.7951958020513104, -1.3463968515384828, -0.8975979010256552, -0.4487989505128276, 0.0, 0.4487989505128276, 0.8975979010256552, 1.3463968515384828, 1.7951958020513104, 2.243994752564138, 2.6927937030769655, 3.141592653589793]
p(00)= [0.0835030549898167, 0.06393606393606394, 0.06969696969696969, 0.0714985308521058, 0.06841046277665996, 0.06981519507186858, 0.08546168958742635, 0.10843373493975904, 0.10976837865055387, 0.09989484752891693, 0.08264462809917354, 0.08450704225352113, 0.08730964467005077, 0.08602150537634408, 0.08003952569169961]
errorbar for p(00)= [0.008748159509130155, 0.007736164661150089, 0.008052285521020065, 0.008147790555610537, 0.00798313668675059, 0.008058599978218643, 0.008840700718850781, 0.00983238831956779, 0.009885306353319684, 0.009482397743508304, 0.008707151861861767, 0.00879577182873014, 0.00892673908085367, 0.008866893818532603, 0.008580978966222175]
p(01)= [0.7525458248472505, 0.7952047952047951, 0.7858585858585858, 0.6797257590597454, 0.5392354124748491, 0.3593429158110883, 0.20137524557956785, 0.06927710843373493, 0.018126888217522653, 0.029442691903259724, 0.12293388429752065, 0.2676056338028169, 0.4710659898477158, 0.6086021505376343, 0.7144268774703558]
errorbar for p(01)= [0.013646267121532609, 0.012761431302486996, 0.012972465798410476, 0.014754614584271537, 0.015762632470749563, 0.015172856839352086, 0.012681610940544446, 0.008029806391239794, 0.0042188036386008885, 0.005345635583983391, 0.010383696085163725, 0.013999744946241326, 0.01578489224088994, 0.015433909838359202, 0.01428359598344594]
p(10)= [0.054989816700611, 0.008991008991008985, 0.03434343434343434, 0.13516160626836438, 0.2545271629778672, 0.43737166324435317, 0.5609037328094304, 0.679718875502008, 0.72809667673716, 0.7108307045215563, 0.6580578512396694, 0.5030181086519114, 0.3137055837563452, 0.18064516129032257, 0.07806324110671937]
errorbar for p(10)= [0.007208740303259939, 0.00298499091260469, 0.005758816098898502, 0.010811704142239559, 0.013774726359688799, 0.015686863658335954, 0.0156936527083365, 0.01475469843095052, 0.014070248969419961, 0.014337029470254437, 0.015000590510426532, 0.015811100246983612, 0.01467291349652263, 0.012166038262011012, 0.008483476380272038]
p(02)= [0.0570264765784114, 0.07792207792207792, 0.05555555555555555, 0.045053868756121454, 0.029175050301810865, 0.01745379876796714, 0.008840864440078583, 0.007028112449799191, 0.0010070493454179246, 0.0, 0.0061983471074380115, 0.019114688128772633, 0.03350253807106599, 0.040860215053763436, 0.06521739130434782]
errorbar for p(02)= [0.007333106950499446, 0.008476451362119854, 0.007243558228002943, 0.006559269598532113, 0.0053220171684895635, 0.004141154872319369, 0.0029601864056222433, 0.002641726345629344, 0.0010030130592538753, 0.0, 0.002481920143875247, 0.004330048132124214, 0.005690353065835437, 0.006260244234814137, 0.007807949998290422]
p(11)= [0.026476578411405292, 0.03196803196803197, 0.03131313131313131, 0.03721841332027424, 0.05130784708249497, 0.04414784394250513, 0.04223968565815325, 0.03012048192771084, 0.025176233635448134, 0.033648790746582544, 0.023760330578512394, 0.04225352112676056, 0.03248730964467005, 0.04408602150537634, 0.040513833992094864]
errorbar for p(11)= [0.005076964566257086, 0.005562919817876476, 0.0055075057077136015, 0.005986084114861357, 0.006976772313201447, 0.006496061254154963, 0.006360463396141327, 0.0054049272424476985, 0.004954027744712525, 0.00570232843914442, 0.0048161994631983635, 0.00636145903697815, 0.00560641457231994, 0.006491721205751509, 0.006234778524322724]
p(20)= [0.009164969450101828, 0.0049950049950049915, 0.009090909090909085, 0.013712047012732613, 0.04728370221327968, 0.057494866529774126, 0.08546168958742635, 0.09337349397590361, 0.10775427995971802, 0.11987381703470032, 0.09504132231404959, 0.06941649899396378, 0.04873096446700508, 0.022580645161290318, 0.0108695652173913]
errorbar for p(20)= [0.003013465245374588, 0.0022293619984436954, 0.003001377094403486, 0.0036775027912230363, 0.006711777239918319, 0.007361331866754656, 0.008840700718850781, 0.00920080891001631, 0.009805268742369111, 0.010271518146030386, 0.009274075121910893, 0.008037278685064044, 0.006808542984304393, 0.004697952705742174, 0.003278935462825729]
p(12)= [0.005091649694501014, 0.002997002997002995, 0.003030303030303028, 0.005876591576885404, 0.0020120724346076447, 0.0020533880903490743, 0.002946954813359527, 0.0010040160642570274, 0.005035246727089624, 0.0010515247108307038, 0.002066115702479337, 0.0020120724346076443, 0.0010152284263959385, 0.0032258064516129006, 0.0019762845849802357]
errorbar for p(12)= [0.0022507165076680585, 0.0017285893005682263, 0.0017381370181454524, 0.0024170348049467314, 0.0014170476347411675, 0.0014314928179000714, 0.001714138346425849, 0.0010015028786777105, 0.002238279030301396, 0.0010248995104951589, 0.0014359132523879376, 0.0014170476347411672, 0.0010070738491482023, 0.0017931538206048118, 0.0014044140714972223]
p(21)= [0.009164969450101828, 0.011988011988011983, 0.010101010101010095, 0.006856023506366304, 0.006036217303822934, 0.011293634496919912, 0.0068762278978388965, 0.008032128514056219, 0.0040281973816716984, 0.004206098843322815, 0.009297520661157018, 0.0090543259557344, 0.010152284263959387, 0.012903225806451608, 0.005928853754940708]
errorbar for p(21)= [0.003013465245374588, 0.0034415548167343294, 0.0031621163318178835, 0.002609409597599897, 0.0024494451176713394, 0.003341569738426821, 0.0026132250932010964, 0.0028226961270370397, 0.0020029905160848845, 0.002046559937026769, 0.0030349755799202694, 0.0029953873100521935, 0.003170049745379897, 0.0035688559189520847, 0.0024276948836485265]
p(22)= [0.002036659877800406, 0.0019980019980019967, 0.0010101010101010092, 0.004897159647404503, 0.0020120724346076447, 0.0010266940451745372, 0.005893909626719054, 0.003012048192771082, 0.0010070493454179246, 0.0010515247108307038, 0.0, 0.0030181086519114665, 0.002030456852791877, 0.0010752688172043002, 0.002964426877470354]
errorbar for p(22)= [0.0014256619144602846, 0.0014120941845422268, 0.0010045300921577222, 0.002207527457313348, 0.0014170476347411675, 0.0010127388333189067, 0.0024205725471530743, 0.0017329096221256046, 0.0010030130592538753, 0.0010248995104951589, 0.0, 0.0017346468436188168, 0.0014234936240675009, 0.001036394043872816, 0.0017191972111303825]

############# Data for Fig 9b ###############
coupling phase  [-3.141592653589793, -2.6927937030769655, -2.243994752564138, -1.7951958020513104, -1.3463968515384828, -0.8975979010256552, -0.4487989505128276, 0.0, 0.4487989505128276, 0.8975979010256552, 1.3463968515384828, 1.7951958020513104, 2.243994752564138, 2.6927937030769655, 3.141592653589793]
p(00)= [0.026639344262295077, 0.01913393756294058, 0.010891089108910887, 0.012695312499999997, 0.022794846382556983, 0.03962460896767466, 0.04384133611691023, 0.022373540856031125, 0.016227180527383363, 0.011846001974333659, 0.019960079840319358, 0.029116465863453813, 0.02891326021934197, 0.027722772277227723, 0.03917525773195876]
errorbar for p(00)= [0.005092120344175892, 0.004332185360332366, 0.0032821446170046573, 0.003540358956451639, 0.004719665386545175, 0.006168832898679744, 0.006474509507630237, 0.004676854233947711, 0.0039954798384568375, 0.003421355610216182, 0.004422858244742582, 0.005316831507493551, 0.005298800204086826, 0.005191745388064856, 0.006135190047064016]
p(01)= [0.09323770491803278, 0.09969788519637462, 0.08910891089108912, 0.078125, 0.0931615460852329, 0.10844629822732013, 0.06263048016701463, 0.09727626459143969, 0.09330628803245437, 0.08785784797630801, 0.08882235528942116, 0.09437751004016064, 0.07876370887337986, 0.09009900990099011, 0.0865979381443299]
errorbar for p(01)= [0.009194804799431612, 0.009474081321360142, 0.009009356963229565, 0.008486547258750168, 0.00919143473110928, 0.009832888620751852, 0.007662108268685833, 0.009370890722795561, 0.009197838041956329, 0.008952030301852197, 0.008996273922589339, 0.00924502004534225, 0.008518215014772127, 0.009054345824842974, 0.008893746974896503]
p(10)= [0.0860655737704918, 0.05337361530715005, 0.06534653465346535, 0.0771484375, 0.08027750247770069, 0.08967674661105318, 0.10855949895615867, 0.08657587548638133, 0.06693711967545639, 0.06317867719644621, 0.06287425149700598, 0.071285140562249, 0.08374875373878364, 0.09009900990099011, 0.07628865979381443]
errorbar for p(10)= [0.008868950940333803, 0.007108085009072023, 0.007815136918970057, 0.008437805170262502, 0.008592614565639695, 0.009035199374021037, 0.009837394682666058, 0.008892721364697532, 0.00790294512729337, 0.007693317356261436, 0.007676006774078383, 0.008136557582741573, 0.008759845888255352, 0.009054345824842974, 0.008394563727834703]
p(02)= [0.19467213114754098, 0.051359516616314195, 0.01782178217821782, 0.11523437500000001, 0.25867195242814667, 0.3524504692387904, 0.3413361169102297, 0.20233463035019458, 0.06795131845841786, 0.018756169792694965, 0.093812375249501, 0.2399598393574297, 0.3718843469591226, 0.3445544554455446, 0.17938144329896907]
errorbar for p(02)= [0.01252097809685871, 0.006980094316644492, 0.004183798066136794, 0.010097297352180899, 0.01384777142558171, 0.015107254415417345, 0.014994191282055718, 0.012704146083513237, 0.007958262170736809, 0.00429003215458842, 0.009220174266224464, 0.013504781184935439, 0.015283532950398264, 0.015027863543370655, 0.0121327548849776]
p(11)= [0.29303278688524587, 0.5649546827794562, 0.6495049504950495, 0.490234375, 0.22794846382556988, 0.03962460896767466, 0.06889352818371608, 0.3103112840466926, 0.5486815415821501, 0.6535044422507404, 0.5059880239520959, 0.23393574297188754, 0.04885343968095713, 0.06534653465346535, 0.3154639175257732]
errorbar for p(11)= [0.014393212730155557, 0.01567740058762996, 0.015088017423686678, 0.015808372230193702, 0.013266045441846367, 0.006168832898679744, 0.008009195337742463, 0.014629360582061865, 0.015736267267340925, 0.01504780336824246, 0.015810254380279564, 0.013386926874084227, 0.006816654686302968, 0.007815136918970057, 0.014695116000395006]
p(20)= [0.19774590163934425, 0.060422960725075525, 0.01782178217821782, 0.09472656250000001, 0.22101090188305253, 0.3284671532846716, 0.31941544885177453, 0.19844357976653698, 0.07099391480730223, 0.014807502467917077, 0.08582834331337326, 0.2419678714859438, 0.32801595214356927, 0.32772277227722774, 0.20618556701030927]
errorbar for p(20)= [0.01259533485161022, 0.007534721397788475, 0.004183798066136794, 0.009260315375673423, 0.01312116927456895, 0.014851817481296208, 0.014744124927800698, 0.012612046836892855, 0.008121193192360083, 0.0038194555028930113, 0.00885786875029513, 0.013543242619642668, 0.01484659850884764, 0.014843199008574804, 0.012793477985557584]
p(12)= [0.04405737704918033, 0.05840886203423968, 0.04554455445544555, 0.041015625, 0.03468780971258672, 0.015641293013555782, 0.024008350730688934, 0.030155642023346304, 0.05273833671399595, 0.05824284304047385, 0.05489021956087825, 0.029116465863453813, 0.02392821535393818, 0.02574257425742574, 0.03814432989690721]
errorbar for p(12)= [0.006489709128822854, 0.00741601421722645, 0.006593197101171821, 0.006271630051737696, 0.0057865849661030725, 0.003923855625073363, 0.004840655929301437, 0.00540798292134009, 0.007068026920904952, 0.007406120055402598, 0.00720258865668704, 0.005316831507493551, 0.004832768964466824, 0.0050079830399100455, 0.006057172607217259]
p(21)= [0.05635245901639344, 0.07854984894259819, 0.09306930693069308, 0.0810546875, 0.053518334985133795, 0.022940563086548488, 0.025052192066805843, 0.04182879377431907, 0.0720081135902637, 0.08193484698914118, 0.07884231536926148, 0.05220883534136546, 0.030907278165503486, 0.02574257425742574, 0.0422680412371134]
errorbar for p(21)= [0.0072922465248508395, 0.00850763011500225, 0.009187350599500028, 0.008630459149678964, 0.0071171709833017785, 0.004734373628244879, 0.004942122999223483, 0.006330809252039155, 0.008174530271974983, 0.008673034523049428, 0.008522100954370077, 0.007034420576967491, 0.00547284371436858, 0.0050079830399100455, 0.006362503746725112]
p(22)= [0.008196721311475403, 0.014098690835850951, 0.010891089108910887, 0.009765624999999995, 0.007928642220019816, 0.0031282586027111554, 0.006263048016701457, 0.01070038910505836, 0.01115618661257606, 0.009871668311944715, 0.008982035928143707, 0.008032128514056219, 0.004985044865403785, 0.002970297029702968, 0.016494845360824736]
errorbar for p(22)= [0.002851233955889521, 0.0037282593462051486, 0.0032821446170046573, 0.003109703775017706, 0.002804599588634131, 0.0017659197605853214, 0.0024947589555389814, 0.003253596591167797, 0.003321404238095905, 0.003126374653921641, 0.0029835145313420615, 0.0028226961270370397, 0.0022271493423418414, 0.001720893478765698, 0.004027749425839102]
 
